PILLAR: Private Inverted-Index Lexical Lookup for Augmented Retrieval

Retrieval-augmented generation (RAG) hands the user's query to whoever hosts the corpus. We propose PILLAR, a Privacy-Preserving RAG (PPRAG) system based on Private Information Retrieval (PIR) in which a client utilizes the k documents most similar to their query from a server-held and publicly known corpus to respond to their query, while the server learns nothing about the query, either its terms or its access pattern. Prior PPRAG constructions rely on dense retrieval alone, translating approximate nearest-neighbor search into many query-dependent rounds of PIR, and pay for it in both latency and retrieval quality. PILLAR instead performs private hybrid retrieval in two stages. A sparse stage issues a small, fixed number of PIR queries against a carefully designed index of precomputed BM25 scores, filtering the corpus down to candidates that share terms with the query without the server ever seeing which terms these are. A dense stage then fetches only those candidates' document embeddings and re-ranks them locally, avoiding the many costly PIR queries that private dense retrieval typically requires. We instantiate PILLAR with two protocols that trade latency against retrieval quality, each built on a different private rendering of lexical search. PILLAR-Bin bins posting lists into a hash table and is a single-round design that achieves lower latency than state-of-the-art private retrieval schemes. PILLAR-Tree turns block-max pruning into an oblivious tree traversal combined with cuckoo hash tables and achieves the highest retrieval quality at lower latency than state-of-the-art schemes.

==> data/msmarco_all.dat <==
cost effectiveness mrr recall configuration_id label
1116 0.0049155184 0.1770969778 0.2896609360 0 none
2200 0.6402875222 0.2718907195 0.4608763133 1 none
3284 0.7386624655 0.2865450039 0.4874283668 2 none
4368 0.7435635362 0.2872547983 0.4887893983 3 none
1148 0.0889670195 0.1887818370 0.3139207259 4 none
2232 0.6934433467 0.2784693796 0.4777459408 5 none
3316 0.7780540910 0.2904952358 0.5016714422 6 none
4400 0.7830695814 0.2911623914 0.5031757402 7 none
1212 0.1064071543 0.1912293628 0.3189111748 8 none
2296 0.6994298210 0.2793442716 0.4793935053 9 none
3380 0.7788918998 0.2908542548 0.5014565425 10 none
4464 0.7846040503 0.2914967936 0.5033906399 11 none
1284 0.1145138294 0.1924703802 0.3210362942 12 none
2368 0.7025130313 0.2799158025 0.4800143266 13 none
3452 0.7799455355 0.2910988311 0.5015759312 14 none
4536 0.7851036478 0.2917315914 0.5032234957 15 none
1340 0.1145138294 0.1924703802 0.3210362942 16 none
2424 0.7025130313 0.2799158025 0.4800143266 17 none
3508 0.7799455355 0.2910988311 0.5015759312 18 none
4592 0.7851036478 0.2917315914 0.5032234957 19 none
2116 0.0422013712 0.1823654887 0.3002626552 20 none
4200 0.7169801791 0.2826989812 0.4827363897 21 none
6284 0.8249528198 0.2987511370 0.5119388730 22 none
8368 0.8290648444 0.2994585437 0.5128701051 23 none
2148 0.1730389792 0.2012208350 0.3367717287 24 none
4232 0.7893000656 0.2923558807 0.5043576886 25 none
6316 0.8812903257 0.3058540274 0.5295725883 26 none
8400 0.8843135847 0.3064714377 0.5300740210 27 none
2212 0.2676894106 0.2142475099 0.3643385864 28 none
4296 0.8322935212 0.2985001933 0.5164517670 29 none
6380 0.9089935874 0.3094184063 0.5381088825 30 none
8464 0.9121997847 0.3099371219 0.5388968481 31 none
2284 0.2824885559 0.2163415314 0.3685410697 32 none
4368 0.8380688280 0.2987046891 0.5192454632 33 none
6452 0.9100685997 0.3091620048 0.5391833811 34 none
8536 0.9143868466 0.3098536067 0.5402578797 35 none
2340 0.2902794702 0.2173507641 0.3709288443 36 none
4424 0.8407204223 0.2989218061 0.5202960840 37 none
6508 0.9113291246 0.3092768454 0.5396609360 38 none
8592 0.9158760998 0.3100353050 0.5407354346 39 none
3856 0.0569308952 0.1852253604 0.3029847182 40 none
7680 0.7456175902 0.2869612157 0.4904727794 41 none
11504 0.8516222095 0.3031101901 0.5184097421 42 none
15328 0.8586593002 0.3041019693 0.5204154728 43 none
3888 0.1991359839 0.2047214831 0.3445439351 44 none
7712 0.8327258043 0.2986075294 0.5164875836 45 none
11536 0.9205717531 0.3116551258 0.5402698185 46 none
15360 0.9262947952 0.3125671419 0.5417024833 47 none
3952 0.3109737773 0.2212186747 0.3750358166 48 none
7776 0.8823550578 0.3051571383 0.5314708691 49 none
11600 0.9530230170 0.3153519693 0.5511700096 50 none
15424 0.9572391252 0.3160517579 0.5521728749 51 none
4024 0.3665870501 0.2293398940 0.3903533906 52 none
7848 0.9042551353 0.3080650498 0.5380491882 53 none
11672 0.9656672115 0.3168477964 0.5553127985 54 none
15496 0.9687652778 0.3173222245 0.5561246418 55 none
4080 0.3895326315 0.2323061354 0.3973973257 56 none
7904 0.9115599371 0.3090209556 0.5402698185 57 none
11728 0.9671268363 0.3171095989 0.5556232092 58 none
15552 0.9712518367 0.3176305885 0.5569126074 59 none
7056 0.0600692131 0.1857242348 0.3037726839 60 none
14080 0.7541156667 0.2887477828 0.4917860554 61 none
21104 0.8540976545 0.3031870537 0.5196275072 62 none
28128 0.8592690758 0.3039758721 0.5209885387 63 none
7088 0.2116553848 0.2070114158 0.3471227316 64 none
14112 0.8392133580 0.2995528039 0.5182784145 65 none
21136 0.9257263459 0.3123122186 0.5418696275 66 none
28160 0.9302945212 0.3130768750 0.5429441261 67 none
7152 0.3345242432 0.2251606063 0.3805754537 68 none
14176 0.9002607065 0.3081591963 0.5356733524 69 none
21200 0.9643849487 0.3173289330 0.5537010506 70 none
28224 0.9651762453 0.3174461045 0.5539159503 71 none
7224 0.4005316588 0.2354704484 0.3974928367 72 none
14248 0.9270677733 0.3112650657 0.5445797517 73 none
21272 0.9829815806 0.3195565561 0.5597421203 74 none
28296 0.9857155952 0.3198611680 0.5606733524 75 none
7280 0.4365614509 0.2406381043 0.4075931232 76 none
14304 0.9394216857 0.3129359963 0.5482330468 77 none
21328 0.9879434085 0.3201826648 0.5612941738 78 none
28352 0.9888075396 0.3201943194 0.5617478510 79 none
1116 0.0332603791 0.1805128599 0.2988299904 80 none
2200 0.6555533121 0.2736582981 0.4659503343 81 none
3284 0.7499211944 0.2874583276 0.4919054441 82 none
4368 0.7554405985 0.2880445263 0.4938395415 83 none
1148 0.1057517832 0.1911899645 0.3186246418 84 none
2232 0.7030227890 0.2800901669 0.4799665712 85 none
3316 0.7822277986 0.2914489244 0.5021728749 86 none
4400 0.7879418941 0.2920920317 0.5041069723 87 none
1212 0.1143082184 0.1924483217 0.3209646609 88 none
2296 0.7028854927 0.2800246737 0.4800143266 89 none
3380 0.7803179969 0.2912077023 0.5015759312 90 none
4464 0.7854761092 0.2918404625 0.5032234957 91 none
1284 0.1143082184 0.1924483217 0.3209646609 92 none
2368 0.7028854927 0.2800246737 0.4800143266 93 none
3452 0.7803179969 0.2912077023 0.5015759312 94 none
4536 0.7854761092 0.2918404625 0.5032234957 95 none
1340 0.1143082184 0.1924483217 0.3209646609 96 none
2424 0.7028854927 0.2800246737 0.4800143266 97 none
3508 0.7803179969 0.2912077023 0.5015759312 98 none
4592 0.7854761092 0.2918404625 0.5032234957 99 none
2116 0.0828628283 0.1879359394 0.3121537727 100 none
4200 0.7333609451 0.2848939146 0.4876193887 101 none
6284 0.8312217501 0.2992457475 0.5144579752 102 none
8368 0.8346576020 0.2996287011 0.5156279847 103 none
2148 0.2014122180 0.2046703734 0.3458930277 104 none
4232 0.8046562958 0.2949487765 0.5079274117 105 none
6316 0.8877588091 0.3072058489 0.5305873926 106 none
8400 0.8906926552 0.3077210397 0.5312320917 107 none
2212 0.2870276958 0.2169074908 0.3699737345 108 none
4296 0.8430866988 0.2993091372 0.5208691500 109 none
6380 0.9140923415 0.3095519512 0.5406638013 110 none
8464 0.9185372059 0.3102805635 0.5417382999 111 none
2284 0.2985188757 0.2185164529 0.3732688634 112 none
4368 0.8416933511 0.2991301110 0.5204393505 113 none
6452 0.9117616856 0.3094032838 0.5396609360 114 none
8536 0.9170212139 0.3102178560 0.5410219675 115 none
2340 0.2985188757 0.2185164529 0.3732688634 116 none
4424 0.8416933511 0.2991301110 0.5204393505 117 none
6508 0.9117616856 0.3094032838 0.5396609360 118 none
8592 0.9170212139 0.3102178560 0.5410219675 119 none
3856 0.1022596100 0.1914753036 0.3161652340 120 none
7680 0.7708542795 0.2905527698 0.4976002865 121 none
11504 0.8736339374 0.3060380566 0.5250119389 122 none
15328 0.8773563665 0.3063906513 0.5263968481 123 none
3888 0.2352789453 0.2099602606 0.3545725883 124 none
7712 0.8441413432 0.3004353140 0.5193290353 125 none
11536 0.9253039173 0.3121633806 0.5419173830 126 none
15360 0.9291779613 0.3126870992 0.5430635148 127 none
3952 0.3449954361 0.2256027994 0.3855062082 128 none
7776 0.8929105137 0.3062262928 0.5352674308 129 none
11600 0.9589923941 0.3161965025 0.5528653295 130 none
15424 0.9625108422 0.3166923637 0.5538681948 131 none
4024 0.3996230545 0.2334929731 0.4007163324 132 none
7848 0.9113033681 0.3088508551 0.5404489016 133 none
11672 0.9666972205 0.3170791263 0.5554441261 134 none
15496 0.9716866205 0.3177766976 0.5568767908 135 none
4080 0.4157773707 0.2355646518 0.4057067813 136 none
7904 0.9139197308 0.3088294219 0.5419293219 137 none
11728 0.9657058611 0.3165357370 0.5559216810 138 none
15552 0.9709893960 0.3172432005 0.5574976122 139 none
7056 0.1010438654 0.1915764429 0.3153056351 140 none
14080 0.7754152306 0.2913533565 0.4986031519 141 none
21104 0.8762305816 0.3063785987 0.5257999045 142 none
28128 0.8790144244 0.3066470528 0.5268266476 143 none
7088 0.2360407058 0.2104301974 0.3541069723 144 none
14112 0.8546271407 0.3023210306 0.5215496657 145 none
21136 0.9334452405 0.3136427776 0.5436127030 146 none
28160 0.9356702845 0.3140268681 0.5441141356 147 none
7152 0.3598424640 0.2284589758 0.3882999045 148 none
14176 0.9147849259 0.3101791968 0.5398638968 149 none
21200 0.9733993219 0.3189937804 0.5555276982 150 none
28224 0.9775900345 0.3195720198 0.5567454632 151 none
7224 0.4291392667 0.2384559058 0.4076170010 152 none
14248 0.9345254957 0.3124685610 0.5464183381 153 none
21272 0.9887443645 0.3209240119 0.5603390640 154 none
28296 0.9901198463 0.3210597740 0.5608404967 155 none
7280 0.4616231215 0.2434747237 0.4160458453 156 none
14304 0.9403853621 0.3130274708 0.5485912130 157 none
21328 0.9893145650 0.3203805658 0.5616762178 158 none
28352 0.9912297755 0.3206740915 0.5621776504 159 none
1116 0.0482436760 0.1824451380 0.3034383954 160 none
2200 0.6527260411 0.2730537932 0.4655324737 161 none
3284 0.7372042032 0.2852184245 0.4891236867 162 none
4368 0.7449422329 0.2861868377 0.4915592168 163 none
1148 0.1145766797 0.1924507095 0.3211079274 164 none
2232 0.7028602082 0.2800172829 0.4800143266 165 none
3316 0.7802927124 0.2912003115 0.5015759312 166 none
4400 0.7854508246 0.2918330718 0.5032234957 167 none
1212 0.1145766797 0.1924507095 0.3211079274 168 none
2296 0.7028602082 0.2800172829 0.4800143266 169 none
3380 0.7802927124 0.2912003115 0.5015759312 170 none
4464 0.7854508246 0.2918330718 0.5032234957 171 none
1284 0.1145766797 0.1924507095 0.3211079274 172 none
2368 0.7028602082 0.2800172829 0.4800143266 173 none
3452 0.7802927124 0.2912003115 0.5015759312 174 none
4536 0.7854508246 0.2918330718 0.5032234957 175 none
1340 0.1145766797 0.1924507095 0.3211079274 176 none
2424 0.7028602082 0.2800172829 0.4800143266 177 none
3508 0.7802927124 0.2912003115 0.5015759312 178 none
4592 0.7854508246 0.2918330718 0.5032234957 179 none
2116 0.0846757525 0.1876416178 0.3137058262 180 none
4200 0.7137619692 0.2823796448 0.4815663801 181 none
6284 0.8011593348 0.2945986833 0.5066618911 182 none
8368 0.8060747704 0.2953507186 0.5079512894 183 none
2148 0.2216228397 0.2078262723 0.3510744986 184 none
4232 0.8059470418 0.2951041525 0.5083452722 185 none
6316 0.8812715152 0.3057724451 0.5297158548 186 none
8400 0.8845751553 0.3063196434 0.5305038204 187 none
2212 0.2984624716 0.2184999659 0.3732688634 188 none
4296 0.8416682610 0.2991227771 0.5204393505 189 none
6380 0.9117365955 0.3093959499 0.5396609360 190 none
8464 0.9169961238 0.3102105221 0.5410219675 191 none
2284 0.2984624716 0.2184999659 0.3732688634 192 none
4368 0.8416682610 0.2991227771 0.5204393505 193 none
6452 0.9117365955 0.3093959499 0.5396609360 194 none
8536 0.9169961238 0.3102105221 0.5410219675 195 none
2340 0.2984624716 0.2184999659 0.3732688634 196 none
4424 0.8416682610 0.2991227771 0.5204393505 197 none
6508 0.9117365955 0.3093959499 0.5396609360 198 none
8592 0.9169961238 0.3102105221 0.5410219675 199 none
3856 0.0952307352 0.1896236412 0.3157831901 200 none
7680 0.7358800311 0.2855478237 0.4877745941 201 none
11504 0.8306970349 0.2989085028 0.5148042025 202 none
15328 0.8361904873 0.2998675354 0.5160219675 203 none
3888 0.2451181154 0.2111560809 0.3577363897 204 none
7712 0.8333721914 0.2988281712 0.5164278892 205 none
11536 0.9149700125 0.3104678901 0.5394221585 206 none
15360 0.9200482976 0.3111914427 0.5408548233 207 none
3952 0.3669345795 0.2286933188 0.3917621777 208 none
7776 0.8959736820 0.3062720585 0.5368672397 209 none
11600 0.9592352100 0.3156207645 0.5540830946 210 none
15424 0.9643932203 0.3163929822 0.5554680038 211 none
4024 0.4290653032 0.2374451949 0.4094794651 212 none
7848 0.9124823436 0.3084853550 0.5417860554 213 none
11672 0.9653271201 0.3165011143 0.5557784145 214 none
15496 0.9713319049 0.3173433165 0.5574976122 215 none
4080 0.4290653032 0.2374451949 0.4094794651 216 none
7904 0.9124823436 0.3084853550 0.5417860554 217 none
11728 0.9653271201 0.3165011143 0.5557784145 218 none
15552 0.9713319049 0.3173433165 0.5574976122 219 none
7056 0.0976367444 0.1902127962 0.3159980898 220 none
14080 0.7454753386 0.2872873744 0.4897803247 221 none
21104 0.8344642720 0.2997053372 0.5153772684 222 none
28128 0.8392353354 0.3004912562 0.5165234002 223 none
7088 0.2498481953 0.2121202301 0.3585243553 224 none
14112 0.8416221919 0.3004027380 0.5180038204 225 none
21136 0.9202770813 0.3114485264 0.5404966571 226 none
28160 0.9236272618 0.3119332446 0.5414278892 227 none
7152 0.3706158865 0.2290148724 0.3931829035 228 none
14176 0.9091333938 0.3092437008 0.5385148042 229 none
21200 0.9673331790 0.3170621276 0.5558261700 230 none
28224 0.9716305776 0.3177983581 0.5568051576 231 none
7224 0.4519613052 0.2418361987 0.4138132760 232 none
14248 0.9378647381 0.3130134852 0.5472301815 233 none
21272 0.9852933794 0.3199533247 0.5602674308 234 none
28296 0.9889746492 0.3204587370 0.5613419293 235 none
7280 0.4944674347 0.2483896734 0.4248686724 236 none
14304 0.9464078272 0.3141664961 0.5497612225 237 none
21328 0.9905701994 0.3207983126 0.5615807068 238 none
28352 0.9940981501 0.3213349934 0.5625119389 239 none
704 0.0133069190 0.1776477009 0.2932425979 240 none
1376 0.6592020178 0.2738688771 0.4675620821 241 none
2048 0.7507920588 0.2874402488 0.4924188157 242 none
2720 0.7579209242 0.2884968959 0.4943529131 243 none
736 0.0959032229 0.1886028676 0.3180754537 244 none
1408 0.7014553400 0.2785668236 0.4819723018 245 none
2080 0.7775509101 0.2893083413 0.5036294174 246 none
2752 0.7845267064 0.2903202461 0.5055635148 247 none
800 0.1157114125 0.1914002024 0.3237106017 248 none
1472 0.7091654173 0.2799835698 0.4835482330 249 none
2144 0.7789061915 0.2899327443 0.5031996180 250 none
2816 0.7863376108 0.2909256606 0.5054202483 251 none
872 0.1223255280 0.1924585551 0.3253581662 252 none
1544 0.7103295550 0.2802224041 0.4837392550 253 none
2216 0.7797972557 0.2900917588 0.5033906399 254 none
2888 0.7876490382 0.2911314640 0.5057545368 255 none
928 0.1223255280 0.1924585551 0.3253581662 256 none
1600 0.7103295550 0.2802224041 0.4837392550 257 none
2272 0.7797972557 0.2900917588 0.5033906399 258 none
2944 0.7876490382 0.2911314640 0.5057545368 259 none
1304 0.0544251092 0.1844738937 0.3030205349 260 none
2576 0.7238917454 0.2834892209 0.4850525310 261 none
3848 0.8222969748 0.2979621481 0.5119627507 262 none
5120 0.8254973372 0.2984791581 0.5127507163 263 none
1336 0.1763523167 0.2014094692 0.3382402101 264 none
2608 0.7925963430 0.2924634443 0.5059694365 265 none
3880 0.8768583264 0.3046916928 0.5293218720 266 none
5152 0.8805724661 0.3052067131 0.5303963706 267 none
1400 0.2674448724 0.2143852617 0.3639446036 268 none
2672 0.8365523825 0.2983311730 0.5191141356 269 none
3944 0.9052776610 0.3080215582 0.5386938873 270 none
5216 0.9071621410 0.3083061013 0.5391953200 271 none
1472 0.2798576248 0.2159339041 0.3678605540 272 none
2744 0.8429503566 0.2991361373 0.5211198663 273 none
4016 0.9066551156 0.3081198549 0.5392669532 274 none
5288 0.9100685076 0.3086230500 0.5401981853 275 none
1528 0.2904820523 0.2176572520 0.3704632283 276 none
2800 0.8458947799 0.2992866808 0.5224570201 277 none
4072 0.9073652145 0.3080738050 0.5397445081 278 none
5344 0.9116259459 0.3086725110 0.5409622732 279 none
2504 0.0601709630 0.1854496407 0.3043457498 280 none
4976 0.7402917940 0.2861843362 0.4890042980 281 none
7448 0.8459668156 0.3018692295 0.5176337154 282 none
9920 0.8503703911 0.3023955633 0.5190663801 283 none
2536 0.2046812560 0.2054483900 0.3462273161 284 none
5008 0.8347649557 0.2988738800 0.5171084050 285 none
7480 0.9202583080 0.3111830855 0.5409861509 286 none
9952 0.9240924244 0.3117712171 0.5419890162 287 none
2600 0.3209623018 0.2231492473 0.3768982808 288 none
5072 0.8818766696 0.3051821531 0.5311604585 289 none
7544 0.9513400913 0.3150502570 0.5508118434 290 none
10016 0.9536194834 0.3153361077 0.5515281757 291 none
2672 0.3734967263 0.2308523787 0.3913085005 292 none
5144 0.9075045944 0.3083491381 0.5393027698 293 none
7616 0.9663528500 0.3168643403 0.5556590258 294 none
10088 0.9677637395 0.3169977714 0.5561843362 295 none
2728 0.3957768414 0.2337509096 0.3981136581 296 none
5200 0.9135782122 0.3095031155 0.5404727794 297 none
7672 0.9664208495 0.3172519557 0.5549665712 298 none
10144 0.9687884042 0.3174874926 0.5558261700 299 none
4904 0.0604542057 0.1857226429 0.3039875836 300 none
9776 0.7491920067 0.2879362805 0.4906041070 301 none
14648 0.8503305283 0.3026375244 0.5185888252 302 none
19520 0.8558202577 0.3033672170 0.5202363897 303 none
4936 0.2101054951 0.2066154432 0.3470152818 304 none
9808 0.8359840623 0.2986976395 0.5181112703 305 none
14680 0.9192246962 0.3109570428 0.5408428844 306 none
19552 0.9244474646 0.3117608701 0.5422039160 307 none
5000 0.3288214657 0.2244700846 0.3787368672 308 none
9872 0.8955254025 0.3076880657 0.5339541547 309 none
14744 0.9595683639 0.3165423887 0.5525310411 310 none
19616 0.9613206138 0.3167502388 0.5531041070 311 none
5072 0.3980666614 0.2349401351 0.3971346705 312 none
9944 0.9272291683 0.3116292582 0.5439828080 313 none
14816 0.9807526838 0.3191206167 0.5593361987 314 none
19688 0.9833413815 0.3194207941 0.5601957975 315 none
5128 0.4360455343 0.2403731751 0.4078080229 316 none
10000 0.9380150104 0.3126262678 0.5480420248 317 none
14872 0.9838495280 0.3191381839 0.5610076409 318 none
19744 0.9849735346 0.3191877587 0.5615329513 319 none
704 0.0480328790 0.1818002115 0.3045367717 320 none
1376 0.6749552170 0.2755126325 0.4731375358 321 none
2048 0.7573691283 0.2874162573 0.4960840497 322 none
2720 0.7646592315 0.2885200346 0.4980181471 323 none
736 0.1130438323 0.1912291354 0.3225644699 324 none
1408 0.7105315076 0.2801926707 0.4839063992 325 none
2080 0.7826382806 0.2903769273 0.5044173830 326 none
2752 0.7898199103 0.2913729135 0.5064947469 327 none
800 0.1220411736 0.1923754378 0.3253581662 328 none
1472 0.7105026572 0.2802730022 0.4837392550 329 none
2144 0.7799736643 0.2901433233 0.5033906399 330 none
2816 0.7878254468 0.2911830286 0.5057545368 331 none
872 0.1220411736 0.1923754378 0.3253581662 332 none
1544 0.7105026572 0.2802730022 0.4837392550 333 none
2216 0.7799736643 0.2901433233 0.5033906399 334 none
2888 0.7878254468 0.2911830286 0.5057545368 335 none
928 0.1220411736 0.1923754378 0.3253581662 336 none
1600 0.7105026572 0.2802730022 0.4837392550 337 none
2272 0.7799736643 0.2901433233 0.5033906399 338 none
2944 0.7878254468 0.2911830286 0.5057545368 339 none
1304 0.0945710107 0.1899507095 0.3148042025 340 none
2576 0.7498200469 0.2873082958 0.4921322827 341 none
3848 0.8434061999 0.3012095215 0.5174665712 342 none
5120 0.8454905765 0.3013496043 0.5183500478 343 none
1336 0.2149429468 0.2071988561 0.3485792741 344 none
2608 0.8147206841 0.2959568154 0.5115687679 345 none
3880 0.8920573104 0.3073654318 0.5326528176 346 none
5152 0.8935406267 0.3076848820 0.5328677173 347 none
1400 0.2887965333 0.2174435462 0.3699379179 348 none
2672 0.8469366809 0.2996165916 0.5224092646 349 none
3944 0.9089826596 0.3082676127 0.5402698185 350 none
5216 0.9128823493 0.3088368695 0.5413443171 351 none
1472 0.2987314142 0.2187751285 0.3728987584 352 none
2744 0.8470409219 0.2996597421 0.5223853868 353 none
4016 0.9087199405 0.3083937099 0.5398877746 354 none
5288 0.9130991205 0.3090270387 0.5411055396 355 none
1528 0.2987314142 0.2187751285 0.3728987584 356 none
2800 0.8470409219 0.2996597421 0.5223853868 357 none
4072 0.9087199405 0.3083937099 0.5398877746 358 none
5344 0.9130991205 0.3090270387 0.5411055396 359 none
2504 0.1001746040 0.1908658525 0.3161652340 360 none
4976 0.7682463082 0.2902723200 0.4966929322 361 none
7448 0.8695616826 0.3054817620 0.5238180516 362 none
9920 0.8712259183 0.3055370787 0.5246298949 363 none
2536 0.2336601758 0.2097153432 0.3541427889 364 none
5008 0.8416017514 0.3001558307 0.5184574976 365 none
7480 0.9190712098 0.3116159549 0.5395176695 366 none
9952 0.9211862520 0.3118537659 0.5402340019 367 none
2600 0.3386035561 0.2249771456 0.3831661891 368 none
5072 0.8985140693 0.3077247351 0.5355300860 369 none
7544 0.9596573690 0.3169361441 0.5518385864 370 none
10016 0.9631984344 0.3173625324 0.5529847182 371 none
2672 0.4083460898 0.2351804475 0.4023400191 372 none
5144 0.9167629875 0.3095210238 0.5421919771 373 none
7616 0.9694887600 0.3171976623 0.5567574021 374 none
10088 0.9726903727 0.3176009119 0.5577602674 375 none
2728 0.4238011434 0.2373774276 0.4067096466 376 none
5200 0.9186194878 0.3097593464 0.5427650430 377 none
7672 0.9683574551 0.3170191477 0.5564708691 378 none
10144 0.9715952443 0.3174329718 0.5574737345 379 none
4904 0.1016956800 0.1916908855 0.3154489016 380 none
9776 0.7737240805 0.2911253241 0.4981017192 381 none
14648 0.8742269582 0.3062113976 0.5250119389 382 none
19520 0.8773688697 0.3065845159 0.5260386819 383 none
4936 0.2376297173 0.2106664165 0.3545367717 384 none
9808 0.8493796991 0.3013388025 0.5205109838 385 none
14680 0.9283886559 0.3126402533 0.5427172875 386 none
19552 0.9302736638 0.3130010347 0.5430754537 387 none
5000 0.3535137034 0.2271796971 0.3872254059 388 none
9872 0.9080943450 0.3094028289 0.5376432665 389 none
14744 0.9647308752 0.3174110270 0.5537368672 390 none
19616 0.9682055337 0.3179321303 0.5546680993 391 none
5072 0.4208165517 0.2373546300 0.4051098376 392 none
9944 0.9360928440 0.3126667463 0.5469078319 393 none
14816 0.9866460679 0.3202662937 0.5604226361 394 none
19688 0.9879296916 0.3204512894 0.5607808023 395 none
5128 0.4513876600 0.2416368195 0.4138729704 396 none
10000 0.9431079383 0.3134111634 0.5493672397 397 none
14872 0.9878768629 0.3200681084 0.5614732569 398 none
19744 0.9888957485 0.3202137627 0.5617597899 399 none
704 0.0511005855 0.1820248329 0.3058022923 400 none
1376 0.6511388550 0.2719177810 0.4667979943 401 none
2048 0.7307920224 0.2833568131 0.4890998090 402 none
2720 0.7372410380 0.2843288648 0.4908190067 403 none
736 0.1223485342 0.1923891959 0.3255014327 404 none
1408 0.7104277759 0.2802511143 0.4837392550 405 none
2080 0.7798987830 0.2901214354 0.5033906399 406 none
2752 0.7877505656 0.2911611407 0.5057545368 407 none
800 0.1223485342 0.1923891959 0.3255014327 408 none
1472 0.7104277759 0.2802511143 0.4837392550 409 none
2144 0.7798987830 0.2901214354 0.5033906399 410 none
2816 0.7877505656 0.2911611407 0.5057545368 411 none
872 0.1223485342 0.1923891959 0.3255014327 412 none
1544 0.7104277759 0.2802511143 0.4837392550 413 none
2216 0.7798987830 0.2901214354 0.5033906399 414 none
2888 0.7877505656 0.2911611407 0.5057545368 415 none
928 0.1223485342 0.1923891959 0.3255014327 416 none
1600 0.7104277759 0.2802511143 0.4837392550 417 none
2272 0.7798987830 0.2901214354 0.5033906399 418 none
2944 0.7877505656 0.2911611407 0.5057545368 419 none
1304 0.0945232670 0.1892646791 0.3160697230 420 none
2576 0.7155099403 0.2824530973 0.4823901624 421 none
3848 0.8039069365 0.2948121617 0.5077722063 422 none
5120 0.8081510523 0.2955201369 0.5087750716 423 none
1336 0.2322196953 0.2092118638 0.3542979943 424 none
2608 0.8034959925 0.2946540001 0.5078438395 425 none
3880 0.8781835908 0.3049966457 0.5294770774 426 none
5152 0.8825846933 0.3057124665 0.5305515759 427 none
1400 0.2986763716 0.2187590394 0.3728987584 428 none
2672 0.8470129144 0.2996515555 0.5223853868 429 none
3944 0.9086919330 0.3083855233 0.5398877746 430 none
5216 0.9130711130 0.3090188520 0.5411055396 431 none
1472 0.2986763716 0.2187590394 0.3728987584 432 none
2744 0.8470129144 0.2996515555 0.5223853868 433 none
4016 0.9086919330 0.3083855233 0.5398877746 434 none
5288 0.9130711130 0.3090188520 0.5411055396 435 none
1528 0.2986763716 0.2187590394 0.3728987584 436 none
2800 0.8470129144 0.2996515555 0.5223853868 437 none
4072 0.9086919330 0.3083855233 0.5398877746 438 none
5344 0.9130711130 0.3090188520 0.5411055396 439 none
2504 0.0964293359 0.1898218265 0.3160697230 440 none
4976 0.7373039703 0.2857928549 0.4880969436 441 none
7448 0.8293736227 0.2987308978 0.5144102197 442 none
9920 0.8338609430 0.2993958362 0.5156279847 443 none
2536 0.2430148821 0.2107315118 0.3573782235 444 none
5008 0.8268796360 0.2982047915 0.5140281757 445 none
7480 0.9079298098 0.3096083481 0.5371657116 446 none
9952 0.9110699615 0.3099936326 0.5381685769 447 none
2600 0.3687336476 0.2289909378 0.3921919771 448 none
5072 0.8987705186 0.3071276209 0.5367956065 449 none
7544 0.9580627644 0.3155697116 0.5535339064 450 none
10016 0.9627329024 0.3163007686 0.5547277937 451 none
2672 0.4375267494 0.2393098194 0.4106255969 452 none
5144 0.9152654451 0.3092354573 0.5419054441 453 none
7616 0.9663394112 0.3168857734 0.5556112703 454 none
10088 0.9699905061 0.3174204075 0.5566141356 455 none
2728 0.4375267494 0.2393098194 0.4106255969 456 none
5200 0.9152654451 0.3092354573 0.5419054441 457 none
7672 0.9663394112 0.3168857734 0.5556112703 458 none
10144 0.9699905061 0.3174204075 0.5566141356 459 none
4904 0.0985505462 0.1904038182 0.3161413563 460 none
9776 0.7423455786 0.2867910015 0.4889923591 461 none
14648 0.8309600778 0.2991375586 0.5145176695 462 none
19520 0.8364736468 0.2999883454 0.5159503343 463 none
4936 0.2487364790 0.2120235253 0.3580945559 464 none
9808 0.8380073287 0.3000689044 0.5166427889 465 none
14680 0.9159871753 0.3108412926 0.5392788921 466 none
19552 0.9196758360 0.3113488652 0.5403533906 467 none
5000 0.3699569589 0.2289173716 0.3930038204 468 none
9872 0.9033651727 0.3085277096 0.5366881566 469 none
14744 0.9601648308 0.3158607927 0.5541427889 470 none
19616 0.9643416136 0.3165998090 0.5550501433 471 none
5072 0.4431564330 0.2401945468 0.4120582617 472 none
9944 0.9295490529 0.3117430755 0.5450453677 473 none
14816 0.9723838549 0.3176317824 0.5575334288 474 none
19688 0.9767586079 0.3182004139 0.5588705826 475 none
5128 0.4871805268 0.2471727043 0.4231494747 476 none
10000 0.9408663804 0.3132631782 0.5484121299 477 none
14872 0.9807096169 0.3188227134 0.5598734479 478 none
19744 0.9849866583 0.3194642289 0.5610195798 479 none
572 0.0220458660 0.1793905490 0.2947707736 480 none
1112 0.6852501939 0.2780336676 0.4740568290 481 none
1652 0.7846146077 0.2926221176 0.5012774594 482 none
2192 0.7876025798 0.2928107518 0.5025668577 483 none
604 0.1095440652 0.1907260540 0.3215854823 484 none
1144 0.7352624582 0.2843655342 0.4896609360 485 none
1684 0.8192970011 0.2960961591 0.5138252149 486 none
2224 0.8201173611 0.2961077000 0.5142550143 487 none
668 0.1292386686 0.1934901874 0.3272206304 488 none
1208 0.7388433398 0.2848796448 0.4906638013 489 none
1748 0.8171833479 0.2960870060 0.5126790831 490 none
2288 0.8189335141 0.2962181630 0.5133954155 491 none
740 0.1366467758 0.1947045413 0.3290114613 492 none
1280 0.7406517067 0.2852307045 0.4909980898 493 none
1820 0.8191220833 0.2964000887 0.5131566380 494 none
2360 0.8212924182 0.2965779779 0.5140162369 495 none
796 0.1366467758 0.1947045413 0.3290114613 496 none
1336 0.7406517067 0.2852307045 0.4909980898 497 none
1876 0.8191220833 0.2964000887 0.5131566380 498 none
2416 0.8212924182 0.2965779779 0.5140162369 499 none
972 0.0452972055 0.1826997771 0.3013371538 500 none
1912 0.7293398058 0.2845364306 0.4860792741 501 none
2852 0.8345163786 0.2997459294 0.5153295129 502 none
3792 0.8399976612 0.3005872788 0.5167621777 503 none
1004 0.1812092646 0.2019351776 0.3399235912 504 none
1944 0.8127661383 0.2963809296 0.5096943649 505 none
2884 0.8985459383 0.3085709738 0.5339541547 506 none
3824 0.9021884197 0.3091791741 0.5348137536 507 none
1068 0.2699702847 0.2143689453 0.3653653295 508 none
2008 0.8531634781 0.3017283508 0.5218600764 509 none
2948 0.9210471317 0.3112234502 0.5413443171 510 none
3888 0.9245012570 0.3116244258 0.5424904489 511 none
1140 0.2859433020 0.2164256720 0.3702841452 512 none
2080 0.8597999610 0.3025269477 0.5240090735 513 none
3020 0.9231545609 0.3112307841 0.5424904489 514 none
3960 0.9274187655 0.3118685473 0.5436365807 515 none
1196 0.2935315782 0.2176039250 0.3722421203 516 none
2136 0.8619315539 0.3027442352 0.5247731614 517 none
3076 0.9240052810 0.3112258380 0.5429680038 518 none
4016 0.9289640894 0.3119905512 0.5442574021 519 none
1772 0.0498000019 0.1837496589 0.3018385864 520 none
3512 0.7436993879 0.2869014076 0.4895296084 521 none
5252 0.8498432860 0.3025331446 0.5185171920 522 none
6992 0.8542791758 0.3030308819 0.5200214900 523 none
1804 0.1996754904 0.2047840770 0.3447230181 524 none
3544 0.8336504147 0.2986495429 0.5169173830 525 none
5284 0.9159079601 0.3102284873 0.5403892073 526 none
7024 0.9203417566 0.3109285032 0.5415114613 527 none
1868 0.3196185601 0.2228388934 0.3767430755 528 none
3608 0.8939142839 0.3066908855 0.5349450812 529 none
5348 0.9591122604 0.3154897212 0.5542621777 530 none
7088 0.9615663291 0.3158012689 0.5550262655 531 none
1940 0.3699211796 0.2302257016 0.3905205349 532 none
3680 0.9159147123 0.3097739573 0.5412488061 533 none
5420 0.9664926563 0.3168227816 0.5558142311 534 none
7160 0.9687132270 0.3169392709 0.5568170965 535 none
1996 0.3894657244 0.2325528722 0.3968958930 536 none
3736 0.9202905949 0.3106599354 0.5419890162 537 none
5476 0.9666320083 0.3172692955 0.5550501433 538 none
7216 0.9697351410 0.3174662300 0.5563872970 539 none
3372 0.0619692250 0.1860513599 0.3042024833 540 none
6712 0.7524988976 0.2885605130 0.4912488061 541 none
10052 0.8536923509 0.3031636876 0.5194484241 542 none
13392 0.8585903652 0.3037965048 0.5209527221 543 none
3404 0.2078933435 0.2061590372 0.3466571156 544 none
6744 0.8396647759 0.2996974348 0.5182545368 545 none
10084 0.9256250594 0.3122192091 0.5419890162 546 none
13424 0.9293399215 0.3128105244 0.5429202483 547 none
3468 0.3267486851 0.2239022491 0.3786652340 548 none
6808 0.9034757855 0.3089024196 0.5360434575 549 none
10148 0.9624480752 0.3167310797 0.5537607450 550 none
13488 0.9643922936 0.3169950425 0.5543338109 551 none
3540 0.3964546717 0.2344689476 0.3971346705 552 none
6880 0.9383901015 0.3135284486 0.5465496657 553 none
10220 0.9909135050 0.3207401533 0.5618791786 554 none
13560 0.9939202690 0.3210357257 0.5629775549 555 none
3596 0.4393559911 0.2409096853 0.4086198663 556 none
6936 0.9504314206 0.3148924364 0.5506088825 557 none
10276 0.9936255324 0.3207847251 0.5632879656 558 none
13616 0.9954867933 0.3208976327 0.5640998090 559 none
572 0.0497442935 0.1825160322 0.3041308500 560 none
1112 0.7011540725 0.2797975508 0.4794890162 561 none
1652 0.7970007327 0.2940044685 0.5054918816 562 none
2192 0.7979946767 0.2939399418 0.5061604585 563 none
604 0.1274906973 0.1935498817 0.3261461318 564 none
1144 0.7417897169 0.2855506663 0.4910219675 565 none
1684 0.8211548902 0.2968294333 0.5134670487 566 none
2224 0.8232797129 0.2969940192 0.5143266476 567 none
668 0.1369710298 0.1947612794 0.3290830946 568 none
1208 0.7409839072 0.2853278073 0.4909980898 569 none
1748 0.8194700381 0.2965017965 0.5131566380 570 none
2288 0.8216403730 0.2966796857 0.5140162369 571 none
740 0.1369710298 0.1947612794 0.3290830946 572 none
1280 0.7409839072 0.2853278073 0.4909980898 573 none
1820 0.8194700381 0.2965017965 0.5131566380 574 none
2360 0.8216403730 0.2966796857 0.5140162369 575 none
796 0.1369710298 0.1947612794 0.3290830946 576 none
1336 0.7409839072 0.2853278073 0.4909980898 577 none
1876 0.8194700381 0.2965017965 0.5131566380 578 none
2416 0.8216403730 0.2966796857 0.5140162369 579 none
972 0.0849389155 0.1882384477 0.3127268386 580 none
1912 0.7525618781 0.2879639105 0.4924068768 581 none
2852 0.8564608840 0.3034847296 0.5203677173 582 none
3792 0.8584355366 0.3036307818 0.5211795606 583 none
1004 0.2135383745 0.2062747305 0.3495463228 584 none
1944 0.8238006209 0.2980149065 0.5126910220 585 none
2884 0.9025212781 0.3090418770 0.5352554919 586 none
3824 0.9049891375 0.3093828171 0.5359718243 587 none
1068 0.2931745838 0.2176263815 0.3720033429 588 none
2008 0.8624644289 0.3029633988 0.5246537727 589 none
2948 0.9254421497 0.3114809888 0.5432784145 590 none
3888 0.9299617842 0.3121173307 0.5445678128 591 none
1140 0.3016309830 0.2186779688 0.3746776504 592 none
2080 0.8620827334 0.3029786351 0.5244149952 593 none
3020 0.9244093620 0.3114580775 0.5427531041 594 none
3960 0.9287572002 0.3121202870 0.5438992359 595 none
1196 0.3016309830 0.2186779688 0.3746776504 596 none
2136 0.8620827334 0.3029786351 0.5244149952 597 none
3076 0.9244093620 0.3114580775 0.5427531041 598 none
4016 0.9287572002 0.3121202870 0.5438992359 599 none
1772 0.0959064260 0.1903410538 0.3148042025 600 none
3512 0.7730583178 0.2909307204 0.4981017192 601 none
5252 0.8755695422 0.3063755856 0.5254417383 602 none
6992 0.8768190828 0.3063477282 0.5261819484 603 none
1804 0.2292314824 0.2090865625 0.3528892073 604 none
3544 0.8398657745 0.2997752081 0.5182187202 605 none
5284 0.9208300360 0.3113438623 0.5409980898 606 none
7024 0.9218693160 0.3115335198 0.5412129895 607 none
1868 0.3403761357 0.2250514509 0.3840019102 608 none
3608 0.9101918088 0.3092043594 0.5391714422 609 none
5348 0.9642950544 0.3169539387 0.5543576886 610 none
7088 0.9673472844 0.3173262041 0.5553366762 611 none
1940 0.4035850662 0.2344989084 0.4010028653 612 none
3680 0.9243667586 0.3106594238 0.5442335244 613 none
5420 0.9724676462 0.3174407036 0.5579393505 614 none
7160 0.9756786690 0.3177452586 0.5591332378 615 none
1996 0.4175931096 0.2362095215 0.4054918816 616 none
3736 0.9272582507 0.3110988311 0.5449976122 617 none
5476 0.9710425028 0.3173791900 0.5572707736 618 none
7216 0.9749314583 0.3177297380 0.5587511939 619 none
3372 0.1011938781 0.1915442079 0.3154489016 620 none
6712 0.7770791512 0.2915734298 0.4991045845 621 none
10052 0.8790172211 0.3070790126 0.5260148042 622 none
13392 0.8813663079 0.3072964706 0.5268982808 623 none
3404 0.2364308389 0.2103159822 0.3545367717 624 none
6744 0.8549044191 0.3023703780 0.5216093601 625 none
10084 0.9331498092 0.3134105949 0.5438872970 626 none
13424 0.9346386270 0.3136555692 0.5442454632 627 none
3468 0.3545470097 0.2272915245 0.3875835721 628 none
6808 0.9147216029 0.3105791490 0.5390759312 629 none
10148 0.9690201140 0.3183984855 0.5542382999 630 none
13488 0.9725590121 0.3188622823 0.5553127985 631 none
3540 0.4177843274 0.2367599604 0.4045606495 632 none
6880 0.9458728122 0.3146124414 0.5486270296 633 none
10220 0.9897250918 0.3209760881 0.5607808023 634 none
13560 0.9923108442 0.3213134466 0.5615687679 635 none
3596 0.4494906767 0.2412915586 0.4134789876 636 none
6936 0.9554250810 0.3156166144 0.5519937918 637 none
10276 0.9954558957 0.3213831469 0.5631685769 638 none
13616 0.9982213353 0.3218110702 0.5638849093 639 C4
572 0.0555737349 0.1831801746 0.3060888252 640 none
1112 0.6828849825 0.2776529881 0.4734718243 641 none
1652 0.7712349382 0.2899602606 0.4989255014 642 none
2192 0.7736303895 0.2900898258 0.5000000000 643 none
604 0.1372375461 0.1947630986 0.3292263610 644 none
1144 0.7409586227 0.2853204166 0.4909980898 645 none
1684 0.8194447535 0.2964944058 0.5131566380 646 none
2224 0.8216150885 0.2966722950 0.5140162369 647 none
668 0.1372375461 0.1947630986 0.3292263610 648 none
1208 0.7409586227 0.2853204166 0.4909980898 649 none
1748 0.8194447535 0.2964944058 0.5131566380 650 none
2288 0.8216150885 0.2966722950 0.5140162369 651 none
740 0.1372375461 0.1947630986 0.3292263610 652 none
1280 0.7409586227 0.2853204166 0.4909980898 653 none
1820 0.8194447535 0.2964944058 0.5131566380 654 none
2360 0.8216150885 0.2966722950 0.5140162369 655 none
796 0.1372375461 0.1947630986 0.3292263610 656 none
1336 0.7409586227 0.2853204166 0.4909980898 657 none
1876 0.8194447535 0.2964944058 0.5131566380 658 none
2416 0.8216150885 0.2966722950 0.5140162369 659 none
972 0.0874795636 0.1880046732 0.3145654250 660 none
1912 0.7271602647 0.2843114681 0.4853032474 661 none
2852 0.8169519700 0.2968499568 0.5111150907 662 none
3792 0.8212216484 0.2974512780 0.5123328558 663 none
1004 0.2276903920 0.2079640242 0.3541547278 664 none
1944 0.8089666054 0.2955873357 0.5090974212 665 none
2884 0.8914738569 0.3072773116 0.5324976122 666 none
3824 0.8950755496 0.3077975053 0.5335004776 667 none
1068 0.3015759404 0.2186618797 0.3746776504 668 none
2008 0.8620576433 0.3029713012 0.5244149952 669 none
2948 0.9243842719 0.3114507436 0.5427531041 670 none
3888 0.9287321101 0.3121129531 0.5438992359 671 none
1140 0.3015759404 0.2186618797 0.3746776504 672 none
2080 0.8620576433 0.3029713012 0.5244149952 673 none
3020 0.9243842719 0.3114507436 0.5427531041 674 none
3960 0.9287321101 0.3121129531 0.5438992359 675 none
1196 0.3015759404 0.2186618797 0.3746776504 676 none
2136 0.8620576433 0.3029713012 0.5244149952 677 none
3076 0.9243842719 0.3114507436 0.5427531041 678 none
4016 0.9287321101 0.3121129531 0.5438992359 679 none
1772 0.0923677416 0.1890530768 0.3152817574 680 none
3512 0.7393696195 0.2861366944 0.4885864374 681 none
5252 0.8304077161 0.2989634216 0.5145415473 682 none
6992 0.8343245494 0.2994996475 0.5156876791 683 none
1804 0.2438753360 0.2109830241 0.3573782235 684 none
3544 0.8342183448 0.2994812844 0.5156638013 685 none
5284 0.9145577437 0.3107912062 0.5385864374 686 none
7024 0.9165587829 0.3110337358 0.5392311366 687 none
1868 0.3636037747 0.2280494156 0.3911413563 688 none
3608 0.9003520649 0.3075962501 0.5367836676 689 none
5348 0.9588836617 0.3155116660 0.5540950334 690 none
7088 0.9619861828 0.3160127575 0.5548591213 691 none
1940 0.4323641917 0.2383714240 0.4095510984 692 none
3680 0.9251690212 0.3106783554 0.5446394460 693 none
5420 0.9705610397 0.3173525833 0.5570558739 694 none
7160 0.9745153461 0.3177222336 0.5585362942 695 none
1996 0.4323641917 0.2383714240 0.4095510984 696 none
3736 0.9251690212 0.3106783554 0.5446394460 697 none
5476 0.9705610397 0.3173525833 0.5570558739 698 none
7216 0.9745153461 0.3177222336 0.5585362942 699 none
3372 0.0981829472 0.1902963683 0.3161413563 700 none
6712 0.7487204630 0.2877794265 0.4906399236 701 none
10052 0.8375652187 0.3002313299 0.5160936008 702 none
13392 0.8418183369 0.3008658525 0.5172397326 703 none
3404 0.2497338311 0.2120868013 0.3585243553 704 none
6744 0.8449599246 0.3008838177 0.5189350525 705 none
10084 0.9202177041 0.3115072543 0.5403533906 706 none
13424 0.9243101958 0.3120567836 0.5415711557 707 none
3468 0.3701230313 0.2291371037 0.3926814709 708 none
6808 0.9120174488 0.3096111907 0.5394102197 709 none
10148 0.9686171639 0.3171521240 0.5563634193 710 none
13488 0.9724777505 0.3177226316 0.5574140401 711 none
3540 0.4446539199 0.2402898872 0.4127029608 712 none
6880 0.9454770207 0.3142177764 0.5491523400 713 none
10220 0.9856675917 0.3196632669 0.5610195798 714 none
13560 0.9905372188 0.3202751057 0.5625477555 715 none
3596 0.4835460477 0.2463956543 0.4226122254 716 none
6936 0.9552624446 0.3156197981 0.5518982808 717 none
10276 0.9895291229 0.3202720926 0.5619985673 718 none
13616 0.9937492324 0.3208208828 0.5632879656 719 none
1080 0.0023426316 0.1756601628 0.2909503343 720 none
2128 0.6268982574 0.2693148224 0.4583572111 721 none
3176 0.7356144780 0.2855589667 0.4876074499 722 none
4224 0.7416486411 0.2863970755 0.4893505253 723 none
1112 0.0865377734 0.1872475213 0.3154727794 724 none
2160 0.6740759993 0.2745835607 0.4744030564 725 none
3208 0.7593717240 0.2871266544 0.4977316141 726 none
4256 0.7661861807 0.2879645927 0.4999044890 727 none
1176 0.1193039731 0.1919050462 0.3247373448 728 none
2224 0.6764712564 0.2743136285 0.4762297039 729 none
3272 0.7549197468 0.2861486901 0.4971227316 730 none
4320 0.7606840039 0.2868318211 0.4990090735 731 none
1248 0.1329317289 0.1935679038 0.3291069723 732 none
2296 0.6792027610 0.2745921454 0.4772086915 733 none
3344 0.7537250082 0.2859896757 0.4967645654 734 none
4392 0.7598798335 0.2867616091 0.4986986628 735 none
1304 0.1356604086 0.1939850821 0.3298233047 736 none
2352 0.6798333661 0.2747130691 0.4773280802 737 none
3400 0.7542893455 0.2860151453 0.4970272206 738 none
4448 0.7616065951 0.2869746896 0.4992478510 739 none
1952 0.0459147698 0.1830958635 0.3009312321 740 none
3872 0.7226456223 0.2836322031 0.4840974212 741 none
5792 0.8254352922 0.2989936099 0.5117478510 742 none
7712 0.8272977201 0.2991068586 0.5125596944 743 none
1984 0.1749526896 0.2011715445 0.3379178606 744 none
3904 0.7825482556 0.2912445991 0.5027340019 745 none
5824 0.8630207916 0.3032528312 0.5244149952 746 none
7744 0.8651448363 0.3034171897 0.5252745941 747 none
2048 0.2681474788 0.2139439214 0.3651623687 748 none
3968 0.8165716192 0.2948937440 0.5145893028 749 none
5888 0.8881408677 0.3050984104 0.5347659981 750 none
7808 0.8883924448 0.3050451403 0.5350047755 751 none
2120 0.2899673306 0.2172214831 0.3710004776 752 none
4040 0.8247073025 0.2958389048 0.5172874881 753 none
5960 0.8886146341 0.3052749352 0.5346943649 754 none
7880 0.8893728108 0.3051922159 0.5352674308 755 none
2176 0.2986619606 0.2183807477 0.3736031519 756 none
4096 0.8248911298 0.2958545959 0.5173591213 757 none
6016 0.8862805607 0.3050111429 0.5339063992 758 none
7936 0.8869439618 0.3049768045 0.5343361987 759 none
3552 0.0561009217 0.1849256947 0.3030921681 760 none
7072 0.7447676947 0.2866367058 0.4906160458 761 none
10592 0.8516977672 0.3027391754 0.5191499522 762 none
14112 0.8554285226 0.3031449265 0.5204393505 763 none
3584 0.2026033625 0.2053545845 0.3452602674 764 none
7104 0.8241141232 0.2968131168 0.5151265521 765 none
10624 0.9117209427 0.3099176218 0.5386700096 766 none
14144 0.9151003255 0.3103728339 0.5396728749 767 none
3648 0.3198486127 0.2230900077 0.3763968481 768 none
7168 0.8710391297 0.3026546937 0.5299546323 769 none
10688 0.9402665246 0.3128595875 0.5488419293 770 none
14208 0.9429594169 0.3132663051 0.5495582617 771 none
3720 0.3796652867 0.2317297721 0.3930515759 772 none
7240 0.8962255744 0.3057877382 0.5379178606 773 none
10760 0.9571599013 0.3147858962 0.5545128940 774 none
14280 0.9599464393 0.3150931801 0.5554680038 775 none
3776 0.3962655014 0.2332470323 0.3993314231 776 none
7296 0.8988903112 0.3059896757 0.5390042980 777 none
10816 0.9554955364 0.3142423364 0.5546203438 778 none
14336 0.9584108499 0.3145619002 0.5556232092 779 none
6752 0.0604537333 0.1858366307 0.3037726839 780 none
13472 0.7501172004 0.2881116114 0.4907831901 781 none
20192 0.8557233981 0.3034720517 0.5199856734 782 none
26912 0.8592763556 0.3038638741 0.5212034384 783 none
6784 0.2089177863 0.2062872948 0.3469794651 784 none
13504 0.8419687765 0.2998509915 0.5192335244 785 none
20224 0.9273150707 0.3121425729 0.5430635148 786 none
26944 0.9319025568 0.3128367899 0.5442812798 787 none
6848 0.3288191317 0.2244694024 0.3787368672 788 none
13568 0.9011952454 0.3081914313 0.5361270296 789 none
20288 0.9609208026 0.3165319280 0.5532951289 790 none
27008 0.9643892372 0.3170512121 0.5542263610 791 none
6920 0.3969902322 0.2350059126 0.3964183381 792 none
13640 0.9271286877 0.3114984423 0.5441738300 793 none
20360 0.9814365813 0.3189908241 0.5599570201 794 none
27080 0.9862351892 0.3196199459 0.5614135626 795 none
6976 0.4318293333 0.2398001660 0.4065663801 796 none
13696 0.9388176617 0.3129116069 0.5479465138 797 none
20416 0.9858234211 0.3192586528 0.5618672397 798 none
27136 0.9893442681 0.3196664506 0.5630372493 799 none
1080 0.0337911617 0.1798691272 0.3003342884 800 none
2128 0.6433965190 0.2704535635 0.4652936963 801 none
3176 0.7426923861 0.2856686906 0.4912965616 802 none
4224 0.7482245713 0.2863347091 0.4930873926 803 none
1112 0.1056551011 0.1895893028 0.3215854823 804 none
2160 0.6793634242 0.2751590144 0.4762297039 805 none
3208 0.7600483322 0.2872546846 0.4978629417 806 none
4256 0.7660907383 0.2879937577 0.4997970392 807 none
1176 0.1352132326 0.1938924137 0.3297516714 808 none
2224 0.6809828148 0.2748208032 0.4777578797 809 none
3272 0.7551810303 0.2861236185 0.4973137536 810 none
4320 0.7621647178 0.2869856620 0.4995343840 811 none
1248 0.1381323525 0.1943272161 0.3305396371 812 none
2296 0.6789795526 0.2746917497 0.4768982808 813 none
3344 0.7535355034 0.2860230477 0.4965974212 814 none
4392 0.7603473946 0.2869109587 0.4986747851 815 none
1304 0.1381323525 0.1943272161 0.3305396371 816 none
2352 0.6789795526 0.2746917497 0.4768982808 817 none
3400 0.7535355034 0.2860230477 0.4965974212 818 none
4448 0.7603473946 0.2869109587 0.4986747851 819 none
1952 0.0794232996 0.1875265498 0.3110315186 820 none
3872 0.7424110964 0.2865819007 0.4894221585 821 none
5792 0.8379280941 0.3004134830 0.5159503343 822 none
7712 0.8392152004 0.3003585642 0.5167621777 823 none
1984 0.2052961254 0.2055393528 0.3463944604 824 none
3904 0.7969553601 0.2932684086 0.5068529131 825 none
5824 0.8758998638 0.3051850525 0.5278653295 826 none
7744 0.8771318719 0.3051901123 0.5285339064 827 none
2048 0.2914273078 0.2170015236 0.3722182426 828 none
3968 0.8287302290 0.2965456292 0.5181709647 829 none
5888 0.8924256611 0.3057802338 0.5358404967 830 none
7808 0.8942481801 0.3059325397 0.5365568290 831 none
2120 0.3152426878 0.2207419157 0.3782831901 832 none
4040 0.8262105687 0.2960120185 0.5177889207 833 none
5960 0.8875085029 0.3049896530 0.5346227316 834 none
7880 0.8894173784 0.3051672011 0.5353390640 835 none
2176 0.3226528791 0.2217666689 0.3804321872 836 none
4096 0.8278072953 0.2962061104 0.5183022923 837 none
6016 0.8885424388 0.3051714081 0.5348495702 838 none
7936 0.8901945230 0.3053499795 0.5354226361 839 none
3552 0.1008183328 0.1911300996 0.3160219675 840 none
7072 0.7662945603 0.2896637786 0.4967645654 841 none
10592 0.8707241257 0.3053777232 0.5246537727 842 none
14112 0.8718947284 0.3052887502 0.5254656160 843 none
3584 0.2328551811 0.2095751467 0.3539637058 844 none
7104 0.8369543977 0.2989939510 0.5180873926 845 none
10624 0.9192620764 0.3111835403 0.5404369628 846 none
14144 0.9206744016 0.3112159458 0.5411532951 847 none
3648 0.3447806370 0.2261740460 0.3843123209 848 none
7168 0.8863188767 0.3048891959 0.5341571156 849 none
10688 0.9490476777 0.3143484786 0.5508715377 850 none
14208 0.9515062569 0.3146106222 0.5517311366 851 none
3720 0.4044353975 0.2342275549 0.4019818529 852 none
7240 0.9016313091 0.3063216901 0.5398877746 853 none
10760 0.9538563259 0.3142830991 0.5536413563 854 none
14280 0.9576796062 0.3147919794 0.5547874881 855 none
3776 0.4243701023 0.2373345045 0.4071036294 856 none
7296 0.9064061794 0.3066902602 0.5418218720 857 none
10816 0.9553967135 0.3142388116 0.5545725883 858 none
14336 0.9602924217 0.3148329126 0.5561485196 859 none
6752 0.1011938781 0.1915442079 0.3154489016 860 none
13472 0.7767843773 0.2916394347 0.4988180516 861 none
20192 0.8782669636 0.3067075431 0.5263013372 862 none
26912 0.8807761213 0.3069717901 0.5271848138 863 none
6784 0.2358511827 0.2102226316 0.3543935053 864 none
13504 0.8516878211 0.3015759881 0.5213347660 865 none
20224 0.9344561242 0.3135578410 0.5443290353 866 none
26944 0.9355580322 0.3137658048 0.5445439351 867 none
6848 0.3551942395 0.2275567949 0.3874403056 868 none
13568 0.9151716966 0.3104063765 0.5396489971 869 none
20288 0.9715403488 0.3186786510 0.5550978988 870 none
27008 0.9762650108 0.3193368809 0.5564589303 871 none
6920 0.4246117411 0.2378362783 0.4062917861 872 none
13640 0.9371582050 0.3129718129 0.5469197708 873 none
20360 0.9842405401 0.3199499136 0.5596943649 874 none
27080 0.9874996404 0.3204840929 0.5604823305 875 none
6976 0.4549230292 0.2422707736 0.4146251194 876 none
13696 0.9434869478 0.3134775663 0.5494508118 877 none
20416 0.9849007091 0.3195468913 0.5608166189 878 none
27136 0.9895803311 0.3203441238 0.5618911175 879 none
1080 0.0444231751 0.1810621049 0.3039398281 880 none
2128 0.6365028553 0.2700553168 0.4622492837 881 none
3176 0.7204935434 0.2821662232 0.4856733524 882 none
4224 0.7292013899 0.2833420317 0.4882521490 883 none
1112 0.1286040908 0.1926833470 0.3283906399 884 none
2160 0.6815375195 0.2752492382 0.4772564470 885 none
3208 0.7567667166 0.2866505208 0.4971943649 886 none
4256 0.7643335798 0.2875815823 0.4996060172 887 none
1176 0.1382987030 0.1942997567 0.3306829035 888 none
2224 0.6791846079 0.2746756038 0.4770415473 889 none
3272 0.7537405587 0.2860069018 0.4967406877 890 none
4320 0.7605524499 0.2868948128 0.4988180516 891 none
1248 0.1382987030 0.1942997567 0.3306829035 892 none
2296 0.6791846079 0.2746756038 0.4770415473 893 none
3344 0.7537405587 0.2860069018 0.4967406877 894 none
4392 0.7605524499 0.2868948128 0.4988180516 895 none
1304 0.1382987030 0.1942997567 0.3306829035 896 none
2352 0.6791846079 0.2746756038 0.4770415473 897 none
3400 0.7537405587 0.2860069018 0.4967406877 898 none
4448 0.7605524499 0.2868948128 0.4988180516 899 none
1952 0.0828773790 0.1874583276 0.3130611270 900 none
3872 0.7160966721 0.2829796584 0.4817215855 901 none
5792 0.7995396669 0.2943852049 0.5061723973 902 none
7712 0.8040106494 0.2950453677 0.5073901624 903 none
1984 0.2223335870 0.2076916473 0.3517191977 904 none
3904 0.8010801285 0.2943726407 0.5070439351 905 none
5824 0.8715275192 0.3042493860 0.5272206304 906 none
7744 0.8741625071 0.3045630941 0.5280802292 907 none
2048 0.3127659372 0.2203222927 0.3777101242 908 none
3968 0.8286884496 0.2960832537 0.5190186246 909 none
5888 0.8895830528 0.3051332037 0.5354942693 910 none
7808 0.8918907025 0.3053512303 0.5363538682 911 none
2120 0.3270998275 0.2223056806 0.3818648520 912 none
4040 0.8245958466 0.2956858598 0.5175143266 913 none
5960 0.8866575698 0.3048867513 0.5343481375 914 none
7880 0.8883096540 0.3050653227 0.5349212034 915 none
2176 0.3270998275 0.2223056806 0.3818648520 916 none
4096 0.8245958466 0.2956858598 0.5175143266 917 none
6016 0.8866575698 0.3048867513 0.5343481375 918 none
7936 0.8883096540 0.3050653227 0.5349212034 919 none
3552 0.0949351000 0.1895372265 0.3157831901 920 none
7072 0.7331307163 0.2850168281 0.4872612225 921 none
10592 0.8269339746 0.2983855233 0.5137177650 922 none
14112 0.8309041834 0.2988232251 0.5150787966 923 none
3584 0.2460516169 0.2112767772 0.3580229226 924 none
7104 0.8257368932 0.2977059171 0.5143385864 925 none
10624 0.9065038239 0.3091027653 0.5373328558 926 none
14144 0.9092374773 0.3093692295 0.5383357211 927 none
3648 0.3680873900 0.2289922454 0.3918338109 928 none
7168 0.8913827229 0.3054056374 0.5359718243 929 none
10688 0.9529388285 0.3143572907 0.5529966571 930 none
14208 0.9563936947 0.3148092054 0.5540472779 931 none
3720 0.4301412317 0.2379308796 0.4091571156 932 none
7240 0.8983718937 0.3059522672 0.5387893983 933 none
10760 0.9513898743 0.3138791672 0.5530444126 934 none
14280 0.9566669352 0.3146608223 0.5544770774 935 none
3776 0.4555080579 0.2416682585 0.4160816619 936 none
7296 0.9023980344 0.3062541502 0.5404369628 937 none
10816 0.9514414440 0.3135899054 0.5536174785 938 none
14336 0.9566523760 0.3143522309 0.5550501433 939 none
6752 0.0981829472 0.1902963683 0.3161413563 940 none
13472 0.7455584444 0.2872355824 0.4899235912 941 none
20192 0.8371328522 0.3001049484 0.5160936008 942 none
26912 0.8417007220 0.3007553895 0.5173829990 943 none
6784 0.2497338311 0.2120868013 0.3585243553 944 none
13504 0.8428760575 0.3005790353 0.5183619866 945 none
20224 0.9206492372 0.3114431823 0.5407115568 946 none
26944 0.9242840222 0.3119350070 0.5417860554 947 none
6848 0.3715935665 0.2292435871 0.3932903534 948 none
13568 0.9079477411 0.3088971324 0.5385148042 949 none
20288 0.9663671413 0.3164754173 0.5563992359 950 none
27008 0.9707581485 0.3171629258 0.5575214900 951 none
6920 0.4464594895 0.2408747214 0.4125955110 952 none
13640 0.9351311405 0.3124046596 0.5468720153 953 none
20360 0.9818024762 0.3190343726 0.5600764088 954 none
27080 0.9850178890 0.3194543367 0.5610553964 955 none
6976 0.4863761436 0.2468614977 0.4232927412 956 none
13696 0.9516927885 0.3147856120 0.5515042980 957 none
20416 0.9907256214 0.3202857939 0.5626313276 958 none
27136 0.9957318592 0.3211024128 0.5638490926 959 none
672 0.0074177764 0.1769534270 0.2913085005 960 none
1312 0.6388853300 0.2711701801 0.4614613181 961 none
1952 0.7468019280 0.2869777027 0.4910936008 962 none
2592 0.7521496005 0.2877673171 0.4925501433 963 none
704 0.0958579237 0.1885642652 0.3181232092 964 none
1344 0.6859416039 0.2764097535 0.4774952245 965 none
1984 0.7737360208 0.2888970187 0.5023042025 966 none
2624 0.7800899552 0.2898032360 0.5040950334 967 none
768 0.1303064935 0.1934852981 0.3278175740 968 none
1408 0.6875326816 0.2758159935 0.4794890162 969 none
2048 0.7692028273 0.2880474826 0.5014087870 970 none
2688 0.7746109050 0.2887025856 0.5031518625 971 none
840 0.1423849708 0.1948474667 0.3319006686 972 none
1480 0.6896788340 0.2760755788 0.4801814709 973 none
2120 0.7680347347 0.2878962569 0.5010506208 974 none
2760 0.7730912640 0.2885754082 0.5025549188 975 none
896 0.1456130073 0.1952964820 0.3328319007 976 none
1536 0.6886454350 0.2760905308 0.4795845272 977 none
2176 0.7662421590 0.2877653841 0.5003104107 978 none
2816 0.7724523602 0.2886295879 0.5021012416 979 none
1272 0.0497077087 0.1834627280 0.3023280802 980 none
2512 0.7163090724 0.2824964752 0.4827483286 981 none
3752 0.8232628831 0.2983269091 0.5118075454 982 none
4992 0.8290205734 0.2992110111 0.5133118434 983 none
1304 0.1822488223 0.2022770842 0.3398519580 984 none
2544 0.7882001307 0.2917110111 0.5049665712 985 none
3784 0.8719304891 0.3041389230 0.5276504298 986 none
5024 0.8790137405 0.3050554305 0.5298233047 987 none
1368 0.2748830161 0.2148285350 0.3672039160 988 none
2608 0.8260563326 0.2961000819 0.5175382044 989 none
3848 0.8977479288 0.3063278301 0.5377387775 990 none
5088 0.9030249433 0.3071728749 0.5390520535 991 none
1440 0.2999800846 0.2183412357 0.3744030564 992 none
2680 0.8332319050 0.2971323396 0.5195439351 993 none
3920 0.8984711327 0.3067167531 0.5374044890 994 none
5160 0.9045508266 0.3075428094 0.5391953200 995 none
1496 0.3076332395 0.2193862851 0.3766475645 996 none
2736 0.8316754580 0.2967915132 0.5193290353 997 none
3976 0.8935077674 0.3060648338 0.5359001910 998 none
5216 0.8993804610 0.3069064675 0.5375477555 999 none
2472 0.0575132468 0.1850912471 0.3035577841 1000 none
4912 0.7502498847 0.2877002320 0.4916308500 1001 none
7352 0.8594631647 0.3044574066 0.5201886342 1002 none
9792 0.8641392582 0.3050253559 0.5216929322 1003 none
2504 0.2041198270 0.2053033042 0.3461914995 1004 none
4944 0.8412799151 0.2995862328 0.5193529131 1005 none
7384 0.9320787892 0.3131292355 0.5438276027 1006 none
9824 0.9353902649 0.3136026402 0.5447588348 1007 none
2568 0.3184279988 0.2224211466 0.3768744031 1008 none
5008 0.8933776121 0.3059443649 0.5360553964 1009 none
7448 0.9661404595 0.3168022582 0.5556590258 1010 none
9888 0.9675890165 0.3170354641 0.5560171920 1011 none
2640 0.3782715690 0.2309926889 0.3936723973 1012 none
5080 0.9121289799 0.3084644904 0.5416308500 1013 none
7520 0.9783811470 0.3183449879 0.5594914040 1014 none
9960 0.9795652810 0.3183740961 0.5600883477 1015 none
2696 0.3941900074 0.2323994292 0.3997851003 1016 none
5136 0.9153200805 0.3088773480 0.5426098376 1017 none
7576 0.9762457385 0.3177588461 0.5594197708 1018 none
10016 0.9770467045 0.3176886342 0.5599928367 1019 none
4352 0.0612400564 0.1858382226 0.3042024833 1020 none
8672 0.7508210011 0.2882983126 0.4908190067 1021 none
12992 0.8532246414 0.3032171852 0.5190902579 1022 none
17312 0.8572638966 0.3036750694 0.5204512894 1023 none
4384 0.2111970391 0.2068964615 0.3470869150 1024 none
8704 0.8438111061 0.3003134238 0.5193767908 1025 none
13024 0.9242753349 0.3117105562 0.5422039160 1026 none
17344 0.9289184471 0.3124210329 0.5434216810 1027 none
4448 0.3349238878 0.2253408264 0.3804560649 1028 none
8768 0.9085589981 0.3094055010 0.5378939828 1029 none
13088 0.9646895312 0.3168853754 0.5547039160 1030 none
17408 0.9691729616 0.3175491768 0.5559216810 1031 none
4520 0.4080843326 0.2369172693 0.3989255014 1032 none
8840 0.9378610425 0.3131455519 0.5469794651 1033 none
13160 0.9857206432 0.3194758835 0.5614016237 1034 none
17480 0.9904554562 0.3200863578 0.5628581662 1035 none
4576 0.4467550958 0.2421974917 0.4102674308 1036 none
8896 0.9473903050 0.3142190840 0.5502029608 1037 none
13216 0.9897270287 0.3196578660 0.5632640879 1038 none
17536 0.9928244004 0.3200179652 0.5642908309 1039 none
672 0.0458915888 0.1818083413 0.3033428844 1040 none
1312 0.6509422001 0.2718856597 0.4667502388 1041 none
1952 0.7535072816 0.2873716287 0.4940425024 1042 none
2592 0.7575295414 0.2879259904 0.4952125119 1043 none
704 0.1168088844 0.1912898531 0.3245224451 1044 none
1344 0.6895934309 0.2766085642 0.4791308500 1045 none
1984 0.7738453650 0.2890114045 0.5021489971 1046 none
2624 0.7792440699 0.2897144904 0.5037965616 1047 none
768 0.1452293761 0.1952984718 0.3326170010 1048 none
1408 0.6906291919 0.2762899668 0.4803008596 1049 none
2048 0.7684639799 0.2880344067 0.5010267431 1050 none
2688 0.7743610413 0.2888070792 0.5028175740 1051 none
840 0.1497127786 0.1960003070 0.3337631328 1052 none
1480 0.6883748065 0.2761255515 0.4793696275 1053 none
2120 0.7666819441 0.2878558921 0.5003820439 1054 none
2760 0.7724072091 0.2886544322 0.5020296084 1055 none
896 0.1497127786 0.1960003070 0.3337631328 1056 none
1536 0.6883748065 0.2761255515 0.4793696275 1057 none
2176 0.7666819441 0.2878558921 0.5003820439 1058 none
2816 0.7724072091 0.2886544322 0.5020296084 1059 none
1272 0.0886538608 0.1889819552 0.3133715377 1060 none
2512 0.7354286876 0.2850354755 0.4884909265 1061 none
3752 0.8291856647 0.2986442557 0.5144699140 1062 none
4992 0.8344067198 0.2993968595 0.5159264565 1063 none
1304 0.2117590337 0.2062681926 0.3485792741 1064 none
2544 0.8001591954 0.2939576227 0.5073185291 1065 none
3784 0.8827423095 0.3061896803 0.5297397326 1066 none
5024 0.8880262055 0.3069352913 0.5312440306 1067 none
1368 0.2988029897 0.2179971688 0.3744030564 1068 none
2608 0.8371330673 0.2978161527 0.5204035339 1069 none
3848 0.9038980027 0.3072125006 0.5394579752 1070 none
5088 0.9100925329 0.3082242916 0.5409622732 1071 none
1440 0.3231714912 0.2216709874 0.3808978032 1072 none
2680 0.8357561686 0.2974897667 0.5202602674 1073 none
3920 0.8964201080 0.3061933188 0.5372612225 1074 none
5160 0.9035983756 0.3072644062 0.5391953200 1075 none
1496 0.3308218583 0.2228039864 0.3829751671 1076 none
2736 0.8354685817 0.2975705531 0.5199498567 1077 none
3976 0.8963756422 0.3063451699 0.5369508118 1078 none
5216 0.9032560795 0.3074052849 0.5387416428 1079 none
2472 0.1007786555 0.1911185018 0.3160219675 1080 none
4912 0.7746629725 0.2910573862 0.4987464183 1081 none
7352 0.8783282023 0.3067634852 0.5262297039 1082 none
9792 0.8806467531 0.3069720176 0.5271131805 1083 none
2504 0.2321215668 0.2094558148 0.3537846227 1084 none
4944 0.8490046074 0.3011023559 0.5207497612 1085 none
7384 0.9302002643 0.3130810252 0.5428844317 1086 none
9824 0.9327475063 0.3134071269 0.5436723973 1087 none
2568 0.3480831382 0.2264165757 0.3856733524 1088 none
5008 0.9075870520 0.3081196275 0.5397803247 1089 none
7448 0.9741098196 0.3182694319 0.5572827125 1090 none
9888 0.9757562355 0.3184843885 0.5577841452 1091 none
2640 0.4052546372 0.2339090713 0.4030324737 1092 none
5080 0.9170098786 0.3089591577 0.5433858644 1093 none
7520 0.9790637014 0.3183225883 0.5599092646 1094 none
9960 0.9808563789 0.3185802974 0.5604106972 1095 none
2696 0.4264647601 0.2368498999 0.4091690544 1096 none
5136 0.9226702095 0.3097006754 0.5451050621 1097 none
7576 0.9773400981 0.3180470278 0.5594794651 1098 none
10016 0.9804531038 0.3183102515 0.5606972302 1099 none
4352 0.1014138541 0.1916085073 0.3154489016 1100 none
8672 0.7755674938 0.2914359053 0.4985315186 1101 none
12992 0.8767550560 0.3066460295 0.5255850048 1102 none
17312 0.8803021601 0.3070615023 0.5267550143 1103 none
4384 0.2368112469 0.2104652181 0.3544651385 1104 none
8704 0.8533189549 0.3020717924 0.5212989494 1105 none
13024 0.9304831647 0.3130242302 0.5431470869 1106 none
17344 0.9328364377 0.3133697185 0.5437917861 1107 none
4448 0.3551297222 0.2274618525 0.3875835721 1108 none
8768 0.9148677444 0.3102541274 0.5397683859 1109 none
13088 0.9665876535 0.3175353050 0.5545248329 1110 none
17408 0.9716785530 0.3183005867 0.5558858644 1111 none
4520 0.4281388582 0.2383156524 0.4073304680 1112 none
8840 0.9399463362 0.3130956929 0.5482211079 1113 none
13160 0.9830054763 0.3192021422 0.5604226361 1114 none
17480 0.9866451237 0.3196953882 0.5614971347 1115 none
4576 0.4661923158 0.2440431278 0.4174904489 1116 none
8896 0.9487254152 0.3139626256 0.5514207259 1117 none
13216 0.9870153905 0.3193471142 0.5623567335 1118 none
17536 0.9923239320 0.3201760131 0.5637177650 1119 none
672 0.0501213770 0.1821570701 0.3050143266 1120 none
1312 0.6459068987 0.2713078183 0.4650668577 1121 none
1952 0.7309932248 0.2834219653 0.4890878701 1122 none
2592 0.7390351417 0.2846313731 0.4912368672 1123 none
704 0.1377503610 0.1939492655 0.3310410697 1124 none
1344 0.6917891709 0.2766290308 0.4803008596 1125 none
1984 0.7709014422 0.2884425456 0.5015998090 1126 none
2624 0.7776444816 0.2893103311 0.5036771729 1127 none
768 0.1503008538 0.1960200346 0.3340496657 1128 none
1408 0.6889694945 0.2761472120 0.4796561605 1129 none
2048 0.7673583209 0.2879014304 0.5006685769 1130 none
2688 0.7730835859 0.2886999704 0.5023161414 1131 none
840 0.1503008538 0.1960200346 0.3340496657 1132 none
1480 0.6889694945 0.2761472120 0.4796561605 1133 none
2120 0.7673583209 0.2879014304 0.5006685769 1134 none
2760 0.7730835859 0.2886999704 0.5023161414 1135 none
896 0.1503008538 0.1960200346 0.3340496657 1136 none
1536 0.6889694945 0.2761472120 0.4796561605 1137 none
2176 0.7673583209 0.2879014304 0.5006685769 1138 none
2816 0.7730835859 0.2886999704 0.5023161414 1139 none
1272 0.0900351687 0.1885995133 0.3148519580 1140 none
2512 0.7214346666 0.2831704530 0.4843003820 1141 none
3752 0.8042940318 0.2945956133 0.5083930277 1142 none
4992 0.8116198946 0.2957478851 0.5102554919 1143 none
1304 0.2219094178 0.2068638855 0.3530444126 1144 none
2544 0.7989330873 0.2937323759 0.5070678128 1145 none
3784 0.8720368420 0.3039544390 0.5280563515 1146 none
5024 0.8779709410 0.3048901055 0.5295606495 1147 none
1368 0.3247237150 0.2219344954 0.3812559694 1148 none
2608 0.8363934422 0.2975365557 0.5205229226 1149 none
3848 0.8993355510 0.3066016851 0.5380969436 1150 none
5088 0.9062902861 0.3076835175 0.5398877746 1151 none
1440 0.3356573835 0.2234946218 0.3843361987 1152 none
2680 0.8337988263 0.2972156274 0.5196991404 1153 none
3920 0.8949814331 0.3061468709 0.5365568290 1154 none
5160 0.9018618705 0.3072069859 0.5383476600 1155 none
1496 0.3356573835 0.2234946218 0.3843361987 1156 none
2736 0.8337988263 0.2972156274 0.5196991404 1157 none
3976 0.8949814331 0.3061468709 0.5365568290 1158 none
5216 0.9018618705 0.3072069859 0.5383476600 1159 none
2472 0.0960010539 0.1896966389 0.3160697230 1160 none
4912 0.7426170502 0.2865343157 0.4896251194 1161 none
7352 0.8348898683 0.2996458703 0.5157234957 1162 none
9792 0.8393232295 0.3004091622 0.5167263610 1163 none
2504 0.2439809756 0.2109758607 0.3574498567 1164 none
4944 0.8329252466 0.2990842884 0.5156996180 1165 none
7384 0.9133426662 0.3106452677 0.5381924546 1166 none
9824 0.9172923973 0.3111530677 0.5394102197 1167 none
2568 0.3662483764 0.2282518079 0.3922158548 1168 none
5008 0.9048465263 0.3079399190 0.5386103152 1169 none
7448 0.9668304696 0.3168264202 0.5559933142 1170 none
9888 0.9702219020 0.3172978351 0.5569723018 1171 none
2640 0.4323768531 0.2378171761 0.4106017192 1172 none
5080 0.9156200970 0.3084261154 0.5436246418 1173 none
7520 0.9747110657 0.3175702119 0.5589302770 1174 none
9960 0.9777670560 0.3178548119 0.5600764088 1175 none
2696 0.4561241318 0.2411762632 0.4173471824 1176 none
5136 0.9188930994 0.3088375517 0.5446513849 1177 none
7576 0.9758010632 0.3175718038 0.5595272206 1178 none
10016 0.9782054335 0.3177420180 0.5605300860 1179 none
4352 0.0982237915 0.1903083072 0.3161413563 1180 none
8672 0.7448768718 0.2871124414 0.4897803247 1181 none
12992 0.8345016989 0.2996021513 0.5155921681 1182 none
17312 0.8392305564 0.3003757334 0.5167382999 1183 none
4384 0.2497583377 0.2120939646 0.3585243553 1184 none
8704 0.8437381788 0.3006788671 0.5186485196 1185 none
13024 0.9203430157 0.3114677992 0.5404966571 1186 none
17344 0.9246679868 0.3120091986 0.5418576886 1187 none
4448 0.3705073016 0.2290592168 0.3930396371 1188 none
8768 0.9080654394 0.3090266407 0.5383357211 1189 none
13088 0.9634901714 0.3162621663 0.5552172875 1190 none
17408 0.9686406055 0.3170194888 0.5566260745 1191 none
4520 0.4435772963 0.2403556079 0.4119866285 1192 none
8840 0.9398376403 0.3130258789 0.5482927412 1193 none
13160 0.9800229506 0.3184825124 0.5601361032 1194 none
17480 0.9848501867 0.3190692796 0.5616881566 1195 none
4576 0.4895957052 0.2477264975 0.4234360076 1196 none
8896 0.9523501879 0.3148446241 0.5517550143 1197 none
13216 0.9875591480 0.3195821394 0.5622134670 1198 none
17536 0.9925958386 0.3202554919 0.5637177650 1199 none
504 0.0243879046 0.1796693501 0.2955348615 1200 none
976 0.6732092544 0.2768156183 0.4697230181 1201 none
1448 0.7826394545 0.2930275276 0.4994269341 1202 none
1920 0.7877680679 0.2938291945 0.5007402101 1203 none
536 0.1159345835 0.1916176036 0.3234240688 1204 none
1008 0.7286014602 0.2827735707 0.4889923591 1205 none
1480 0.8156697550 0.2956699413 0.5126313276 1206 none
1952 0.8217585717 0.2965240256 0.5143744031 1207 none
600 0.1497141950 0.1967235184 0.3324021012 1208 none
1072 0.7322453220 0.2829573725 0.4906518625 1209 none
1544 0.8130344061 0.2951849388 0.5120940783 1210 none
2016 0.8165986259 0.2956054146 0.5132640879 1211 none
672 0.1632028024 0.1981935348 0.3370582617 1212 none
1144 0.7356274003 0.2831851208 0.4920845272 1213 none
1616 0.8128941739 0.2951439487 0.5120940783 1214 none
2088 0.8171257308 0.2957341270 0.5133118434 1215 none
728 0.1669704009 0.1987622231 0.3380611270 1216 none
1200 0.7344217884 0.2829975667 0.4917741165 1217 none
1672 0.8120758608 0.2949935189 0.5119269341 1218 none
2144 0.8167106653 0.2956254832 0.5132879656 1219 none
904 0.0515859552 0.1841575704 0.3020534862 1220 none
1776 0.7249370356 0.2845048779 0.4837153773 1221 none
2648 0.8392065677 0.3012563674 0.5150668577 1222 none
3520 0.8419750360 0.3015330081 0.5160697230 1223 none
936 0.1885096203 0.2033843294 0.3412129895 1224 none
1808 0.7983115218 0.2934872879 0.5071872015 1225 none
2680 0.8900851310 0.3068967458 0.5324498567 1226 none
3552 0.8921103528 0.3070575795 0.5332617001 1227 none
1000 0.2851463371 0.2164780325 0.3697468959 1228 none
1872 0.8319938766 0.2973791331 0.5183978032 1229 none
2744 0.9137463782 0.3092542753 0.5410339064 1230 none
3616 0.9138406074 0.3091550121 0.5412726839 1231 none
1072 0.3049093569 0.2194587142 0.3750119389 1232 none
1944 0.8391007917 0.2983913221 0.5204035339 1233 none
2816 0.9127211388 0.3092842930 0.5404130850 1234 none
3688 0.9136526678 0.3091761609 0.5411294174 1235 none
1128 0.3137444136 0.2206590258 0.3776146132 1236 none
2000 0.8376690449 0.2980489039 0.5202602674 1237 none
2872 0.9089995525 0.3088431801 0.5391953200 1238 none
3744 0.9092459524 0.3086869514 0.5396251194 1239 none
1704 0.0534349721 0.1842542184 0.3028892073 1240 none
3376 0.7489972138 0.2874862419 0.4913443171 1241 none
5048 0.8583106324 0.3037781416 0.5208333333 1242 none
6720 0.8610911039 0.3041343749 0.5216929322 1243 none
1736 0.1988437386 0.2045219334 0.3447588348 1244 none
3408 0.8313749215 0.2987515918 0.5154727794 1245 none
5080 0.9212186219 0.3117491017 0.5404489016 1246 none
6752 0.9237553889 0.3120340997 0.5413085005 1247 none
1800 0.3229112622 0.2233131510 0.3776623687 1248 none
3472 0.8903759135 0.3064364738 0.5334765998 1249 none
5144 0.9618668351 0.3168084550 0.5532951289 1250 none
6816 0.9631794666 0.3169638878 0.5537249284 1251 none
1872 0.3776641183 0.2308658525 0.3935768863 1252 none
3544 0.9139759863 0.3093150498 0.5410458453 1253 none
5216 0.9764565539 0.3185115637 0.5581184336 1254 none
6888 0.9781262355 0.3185684723 0.5589302770 1255 none
1928 0.3953825695 0.2326085300 0.4000477555 1256 none
3600 0.9153475689 0.3094623528 0.5415234002 1257 none
5272 0.9740532677 0.3179232046 0.5579035339 1258 none
6944 0.9753827372 0.3179313913 0.5586198663 1259 none
3304 0.0601931908 0.1859126416 0.3034861509 1260 none
6576 0.7560598017 0.2889927002 0.4923949379 1261 none
9848 0.8574901242 0.3037031541 0.5205229226 1262 none
13120 0.8594184217 0.3039244212 0.5211676218 1263 none
3336 0.2087417387 0.2064070246 0.3466571156 1264 none
6608 0.8445244649 0.3005980238 0.5192335244 1265 none
9880 0.9253159486 0.3119386456 0.5423471824 1266 none
13152 0.9272091253 0.3123018147 0.5427053486 1267 none
3400 0.3362715009 0.2255445263 0.3808142311 1268 none
6672 0.9122291258 0.3101168873 0.5385744986 1269 none
9944 0.9677608308 0.3176499750 0.5549546323 1270 none
13216 0.9696638158 0.3179018852 0.5555276982 1271 none
3472 0.4040163291 0.2361339655 0.3981614136 1272 none
6744 0.9384325019 0.3134076955 0.5468003820 1273 none
10016 0.9896610102 0.3204184291 0.5617956065 1274 none
13288 0.9919959266 0.3205937031 0.5627507163 1275 none
3528 0.4410628489 0.2414720062 0.4085004776 1276 none
6800 0.9454132999 0.3140977055 0.5493433620 1277 none
10072 0.9914102318 0.3203781212 0.5628342884 1278 none
13344 0.9924757506 0.3203345159 0.5635028653 1279 none
504 0.0599545724 0.1842070883 0.3065663801 1280 none
976 0.6923744475 0.2784802952 0.4771370583 1281 none
1448 0.7965163518 0.2943764497 0.5045248329 1282 none
1920 0.8009301523 0.2950198981 0.5057425979 1283 none
536 0.1373258572 0.1945099377 0.3297516714 1284 none
1008 0.7318329883 0.2833694342 0.4896489971 1285 none
1480 0.8165893359 0.2960718834 0.5123806113 1286 none
1952 0.8200870007 0.2965236276 0.5134551098 1287 none
600 0.1685521882 0.1990343726 0.3384192932 1288 none
1072 0.7361113269 0.2833012121 0.4921322827 1289 none
1544 0.8133289485 0.2951695888 0.5122851003 1290 none
2016 0.8186988678 0.2958642607 0.5139326648 1291 none
672 0.1701310302 0.1993437031 0.3387058262 1292 none
1144 0.7348260916 0.2831918293 0.4916308500 1293 none
1616 0.8128450958 0.2952183677 0.5119269341 1294 none
2088 0.8169990485 0.2957858621 0.5131446991 1295 none
728 0.1701310302 0.1993437031 0.3387058262 1296 none
1200 0.7348260916 0.2831918293 0.4916308500 1297 none
1672 0.8128450958 0.2952183677 0.5119269341 1298 none
2144 0.8169990485 0.2957858621 0.5131446991 1299 none
904 0.0867752157 0.1886991177 0.3128701051 1300 none
1776 0.7476862678 0.2874200664 0.4907473734 1301 none
2648 0.8540228847 0.3028798836 0.5201647564 1302 none
3520 0.8551138825 0.3028437258 0.5208333333 1303 none
936 0.2224139325 0.2079560649 0.3512655205 1304 none
1808 0.8080377904 0.2953095011 0.5091093601 1305 none
2680 0.9002925384 0.3089230000 0.5342526266 1306 none
3552 0.9004942041 0.3087536954 0.5346824260 1307 none
1000 0.3084928228 0.2196312025 0.3766595033 1308 none
1872 0.8420209675 0.2987123073 0.5214063992 1309 none
2744 0.9202560491 0.3100158048 0.5431829035 1310 none
3616 0.9206268714 0.3099720289 0.5434694365 1311 none
1072 0.3286382418 0.2228314459 0.3817215855 1312 none
1944 0.8398708605 0.2982740369 0.5210482330 1313 none
2816 0.9118224246 0.3089455133 0.5405563515 1314 none
3688 0.9135026275 0.3089801360 0.5414159503 1315 none
1128 0.3368603185 0.2240174308 0.3840138491 1316 none
2000 0.8399899665 0.2984737004 0.5207378223 1317 none
2872 0.9118452547 0.3091170351 0.5402459408 1318 none
3744 0.9135423788 0.3091566039 0.5411055396 1319 none
1704 0.0969569033 0.1906481102 0.3148042025 1320 none
3376 0.7731876026 0.2910445945 0.4979584527 1321 none
5048 0.8754091287 0.3062652931 0.5255611270 1322 none
6720 0.8763958763 0.3061986628 0.5262297039 1323 none
1736 0.2293398728 0.2090421613 0.3530324737 1324 none
3408 0.8440638035 0.3007233251 0.5187440306 1325 none
5080 0.9294772362 0.3129838086 0.5426695320 1326 none
6752 0.9300573370 0.3130012053 0.5429560649 1327 none
1800 0.3516902212 0.2270144290 0.3865329513 1328 none
3472 0.9029133937 0.3083449311 0.5367836676 1329 none
5144 0.9729119316 0.3185596603 0.5560768863 1330 none
6816 0.9720687879 0.3183132078 0.5560768863 1331 none
1872 0.4026879640 0.2335519284 0.4022922636 1332 none
3544 0.9154095950 0.3093726975 0.5417263610 1333 none
5216 0.9770793978 0.3184717106 0.5585362942 1334 none
6888 0.9780734435 0.3185340201 0.5589660936 1335 none
1928 0.4245425940 0.2364909378 0.4087870105 1336 none
3600 0.9225762206 0.3104023400 0.5437320917 1337 none
5272 0.9752662425 0.3182840997 0.5578915950 1338 none
6944 0.9772403301 0.3184046255 0.5587511939 1339 none
3304 0.1007130263 0.1914797380 0.3153056351 1340 none
6576 0.7815006759 0.2922952199 0.5001790831 1341 none
9848 0.8811991424 0.3073744144 0.5266595033 1342 none
13120 0.8832856585 0.3075151226 0.5275429799 1343 none
3336 0.2365599292 0.2104297994 0.3543935053 1344 none
6608 0.8542262364 0.3021341020 0.5216809933 1345 none
9880 0.9315800529 0.3131800041 0.5434574976 1346 none
13152 0.9322688496 0.3132672147 0.5436723973 1347 none
3400 0.3549417641 0.2275083572 0.3873925501 1348 none
6672 0.9167614583 0.3106808569 0.5400071633 1349 none
9944 0.9694403663 0.3183311161 0.5545964661 1350 none
13216 0.9725966335 0.3187591531 0.5555276982 1351 none
3472 0.4292499723 0.2387038364 0.4072110793 1352 none
6744 0.9409736961 0.3136242439 0.5477913085 1353 none
10016 0.9881757301 0.3205232069 0.5607808023 1354 none
13288 0.9894086457 0.3206172966 0.5612822350 1355 none
3528 0.4632726772 0.2436525561 0.4166189112 1356 none
6800 0.9482179449 0.3141186269 0.5508476600 1357 none
10072 0.9909598418 0.3204240005 0.5625000000 1358 none
13344 0.9934752142 0.3207027448 0.5633595989 1359 none
504 0.0615752132 0.1840214104 0.3078080229 1360 none
976 0.6856532658 0.2776506004 0.4750000000 1361 none
1448 0.7744776269 0.2903247942 0.5000238777 1362 none
1920 0.7818016004 0.2914004298 0.5020296084 1363 none
536 0.1584042872 0.1974376336 0.3358404967 1364 none
1008 0.7339564404 0.2832800064 0.4909861509 1365 none
1480 0.8133737104 0.2954109246 0.5118553009 1366 none
1952 0.8187591894 0.2961101446 0.5135028653 1367 none
600 0.1702927127 0.1993148792 0.3388490926 1368 none
1072 0.7350951364 0.2831943876 0.4917741165 1369 none
1544 0.8131141405 0.2952209260 0.5120702006 1370 none
2016 0.8172680932 0.2957884204 0.5132879656 1371 none
672 0.1702927127 0.1993148792 0.3388490926 1372 none
1144 0.7350951364 0.2831943876 0.4917741165 1373 none
1616 0.8131141405 0.2952209260 0.5120702006 1374 none
2088 0.8172680932 0.2957884204 0.5132879656 1375 none
728 0.1702927127 0.1993148792 0.3388490926 1376 none
1200 0.7350951364 0.2831943876 0.4917741165 1377 none
1672 0.8131141405 0.2952209260 0.5120702006 1378 none
2144 0.8172680932 0.2957884204 0.5132879656 1379 none
904 0.0907921782 0.1887827466 0.3149235912 1380 none
1776 0.7217804262 0.2834807500 0.4839063992 1381 none
2648 0.8184193655 0.2969935644 0.5116523400 1382 none
3520 0.8211430718 0.2972951631 0.5125835721 1383 none
936 0.2251597101 0.2076047210 0.3534383954 1384 none
1808 0.8048648336 0.2948258630 0.5082736390 1385 none
2680 0.8886623031 0.3067281234 0.5319842407 1386 none
3552 0.8903731809 0.3068477964 0.5327005731 1387 none
1000 0.3297757705 0.2230117797 0.3820081184 1388 none
1872 0.8398245332 0.2983112180 0.5209527221 1389 none
2744 0.9125216870 0.3090865057 0.5406757402 1390 none
3616 0.9132279331 0.3089886069 0.5412488061 1391 none
1072 0.3411014336 0.2245723609 0.3853032474 1392 none
1944 0.8386395472 0.2981170123 0.5206661891 1393 none
2816 0.9118137740 0.3090697912 0.5403175740 1394 none
3688 0.9124511681 0.3089517670 0.5408906399 1395 none
1128 0.3411014336 0.2245723609 0.3853032474 1396 none
2000 0.8386395472 0.2981170123 0.5206661891 1397 none
2872 0.9118137740 0.3090697912 0.5403175740 1398 none
3744 0.9124511681 0.3089517670 0.5408906399 1399 none
1704 0.0941179910 0.1893364261 0.3157115568 1400 none
3376 0.7429508620 0.2869552463 0.4890162369 1401 none
5048 0.8338789291 0.2996737277 0.5151146132 1402 none
6720 0.8375574759 0.3001783440 0.5161891117 1403 none
1736 0.2448966945 0.2112054851 0.3575214900 1404 none
3408 0.8356290303 0.2998936303 0.5156638013 1405 none
5080 0.9136995400 0.3109207714 0.5378701051 1406 none
6752 0.9164874580 0.3112030973 0.5388729704 1407 none
1800 0.3640891556 0.2280391254 0.3914278892 1408 none
3472 0.9000086387 0.3079523696 0.5359240688 1409 none
5144 0.9650298727 0.3171560468 0.5543815664 1410 none
6816 0.9651318633 0.3170844135 0.5545725883 1411 none
1872 0.4337795829 0.2380686883 0.4109001910 1412 none
3544 0.9157420364 0.3094064675 0.5418457498 1413 none
5216 0.9744433725 0.3182464638 0.5575095511 1414 none
6888 0.9767508834 0.3183883659 0.5585124164 1415 none
1928 0.4539157218 0.2409238414 0.4166069723 1416 none
3600 0.9169036828 0.3095938509 0.5421322827 1417 none
5272 0.9725013215 0.3179450926 0.5570081184 1418 none
6944 0.9747244207 0.3180623209 0.5580109838 1419 none
3304 0.0977184331 0.1902366739 0.3159980898 1420 none
6576 0.7501917483 0.2880573180 0.4909264565 1421 none
9848 0.8386335897 0.3005436167 0.5160936008 1422 none
13120 0.8423725973 0.3011039478 0.5170964661 1423 none
3336 0.2488467587 0.2120557602 0.3580945559 1424 none
6608 0.8452893188 0.3010942261 0.5187201528 1425 none
9880 0.9193831180 0.3115295970 0.5398519580 1426 none
13152 0.9229883951 0.3119367126 0.5410697230 1427 none
3400 0.3712889287 0.2293637718 0.3928963706 1428 none
6672 0.9078446299 0.3090381817 0.5381924546 1429 none
9944 0.9641604907 0.3166102697 0.5549307545 1430 none
13216 0.9668448437 0.3169891299 0.5556948424 1431 none
3472 0.4472540094 0.2407075204 0.4133476600 1432 none
6744 0.9418298435 0.3136462455 0.5482211079 1433 none
10016 0.9839074230 0.3193770182 0.5605897803 1434 none
13288 0.9866412523 0.3196688953 0.5615448902 1435 none
3528 0.4871459064 0.2471625847 0.4231494747 1436 none
6800 0.9512992935 0.3148417815 0.5511819484 1437 none
10072 0.9898767722 0.3202595852 0.5622134670 1438 none
13344 0.9922622207 0.3205003525 0.5630730659 1439 none
992 0.0015371458 0.1757924569 0.2902578797 1440 none
1952 0.6403334980 0.2714032724 0.4618194842 1441 none
2912 0.7327454643 0.2849739619 0.4871298949 1442 none
3872 0.7373167611 0.2854605562 0.4887297039 1443 none
1024 0.0992412427 0.1892235184 0.3187440306 1444 none
1984 0.6813244707 0.2759541434 0.4758118434 1445 none
2944 0.7616422060 0.2876254719 0.4980420248 1446 none
3904 0.7637444393 0.2878214968 0.4988299904 1447 none
1088 0.1478107101 0.1962241893 0.3322946514 1448 none
2048 0.6944575934 0.2773773139 0.4803605540 1449 none
3008 0.7685421585 0.2879367922 0.5012535817 1450 none
3968 0.7701925200 0.2880768181 0.5018982808 1451 none
1160 0.1609856121 0.1981097353 0.3359957020 1452 none
2120 0.7022343743 0.2782936508 0.4829154728 1453 none
3080 0.7707281550 0.2882460659 0.5018744031 1454 none
4040 0.7721121485 0.2881814254 0.5027578797 1455 none
1216 0.1722476190 0.1997277937 0.3391475645 1456 none
2176 0.7011269928 0.2778558353 0.4831303725 1457 none
3136 0.7696531710 0.2879318461 0.5018744031 1458 none
4096 0.7707334623 0.2879052395 0.5025191022 1459 none
1792 0.0490739269 0.1832964934 0.3022922636 1460 none
3552 0.7251441938 0.2838743348 0.4850167144 1461 none
5312 0.8224717717 0.2982224724 0.5115687679 1462 none
7072 0.8277085439 0.2990303930 0.5129297994 1463 none
1824 0.1645389024 0.1992434734 0.3358166189 1464 none
3584 0.7896891895 0.2917595056 0.5056948424 1465 none
5344 0.8646694218 0.3025681084 0.5266117479 1466 none
7104 0.8701252531 0.3033639764 0.5281160458 1467 none
1888 0.2603603434 0.2128216673 0.3629894938 1468 none
3648 0.8170089689 0.2945904398 0.5154011461 1469 none
5408 0.8863032246 0.3046119866 0.5346704871 1470 none
7168 0.8896187847 0.3050865853 0.5356017192 1471 none
1960 0.2907667777 0.2171001046 0.3716690544 1472 none
3720 0.8322347756 0.2966316460 0.5199379179 1473 none
5480 0.8930932765 0.3055695979 0.5366045845 1474 none
7240 0.8947797402 0.3058216219 0.5370582617 1475 none
2016 0.3039724195 0.2189819552 0.3753939828 1476 none
3776 0.8337271129 0.2968522877 0.5203438395 1477 none
5536 0.8903031914 0.3050583868 0.5360315186 1478 none
7296 0.8929517662 0.3054141083 0.5368194842 1479 none
3392 0.0599464858 0.1854220676 0.3042741165 1480 none
6752 0.7493725927 0.2875959658 0.4913443171 1481 none
10112 0.8556416076 0.3034544845 0.5199737345 1482 none
13472 0.8608682938 0.3042214149 0.5214063992 1483 none
3424 0.2012418291 0.2050326898 0.3451170010 1484 none
6784 0.8321874554 0.2986911016 0.5160339064 1485 none
10144 0.9212477224 0.3117259062 0.5405085960 1486 none
13504 0.9261845526 0.3124841952 0.5417979943 1487 none
3488 0.3092198418 0.2209215673 0.3746298949 1488 none
6848 0.8821969231 0.3045910083 0.5324498567 1489 none
10208 0.9578580239 0.3156873948 0.5531996180 1490 none
13568 0.9596561751 0.3159086619 0.5537726839 1491 none
3560 0.3651806340 0.2292077705 0.3898280802 1492 none
6920 0.8978811310 0.3068042480 0.5369149952 1493 none
10280 0.9672400335 0.3170095397 0.5558739255 1494 none
13640 0.9682232801 0.3169418861 0.5565425024 1495 none
3616 0.3877779088 0.2318883317 0.3972182426 1496 none
6976 0.9042592570 0.3077492382 0.5386461318 1497 none
10336 0.9686379009 0.3172596307 0.5561723973 1498 none
13696 0.9696222589 0.3172683859 0.5566977077 1499 none
6072 0.0600580711 0.1857970619 0.3036294174 1500 none
12112 0.7542507864 0.2887302156 0.4918935053 1501 none
18152 0.8588502408 0.3038344249 0.5210243553 1502 none
24192 0.8627828005 0.3044132897 0.5220988539 1503 none
6104 0.2103255821 0.2066607541 0.3470510984 1504 none
12144 0.8457100436 0.3007797221 0.5195439351 1505 none
18184 0.9250702803 0.3121584914 0.5417979943 1506 none
24224 0.9290663016 0.3126798222 0.5430157593 1507 none
6168 0.3312586224 0.2247640083 0.3795248329 1508 none
12208 0.9029041689 0.3084563606 0.5365687679 1509 none
18248 0.9659484259 0.3172343317 0.5547397326 1510 none
24288 0.9671383021 0.3173919248 0.5550978988 1511 none
6240 0.3984525431 0.2350529290 0.3971346705 1512 none
12280 0.9317254265 0.3119100491 0.5459288443 1513 none
18320 0.9874189527 0.3197567313 0.5618075454 1514 none
24360 0.9891984600 0.3199345068 0.5624522445 1515 none
6296 0.4353089470 0.2401959112 0.4077363897 1516 none
12336 0.9412316825 0.3133192341 0.5485076409 1517 none
18376 0.9932271477 0.3202117729 0.5641475645 1518 none
24416 0.9920268614 0.3199243303 0.5640281757 1519 none
992 0.0404723508 0.1809851276 0.3019102197 1520 none
1952 0.6575030228 0.2737273161 0.4668935053 1521 none
2912 0.7447456425 0.2865985582 0.4906757402 1522 none
3872 0.7474153157 0.2868336403 0.4917024833 1523 none
1024 0.1247678622 0.1925891436 0.3264565425 1524 none
1984 0.6922490536 0.2773023832 0.4792860554 1525 none
2944 0.7633411823 0.2879255355 0.4984121299 1526 none
3904 0.7654636803 0.2880767613 0.4992956065 1527 none
1088 0.1650453820 0.1987131032 0.3370940783 1528 none
2048 0.7031479261 0.2782943899 0.4834169054 1529 none
3008 0.7734594466 0.2885498817 0.5028056351 1530 none
3968 0.7759387816 0.2886278824 0.5040234002 1531 none
1160 0.1828639707 0.2010556806 0.3424904489 1532 none
2120 0.7025411146 0.2780916564 0.4834646609 1533 none
3080 0.7702823868 0.2880904057 0.5019221585 1534 none
4040 0.7716050767 0.2880585687 0.5027101242 1535 none
1216 0.1873747140 0.2016133397 0.3439231137 1536 none
2176 0.7035815894 0.2782436212 0.4837511939 1537 none
3136 0.7713580655 0.2882526607 0.5022086915 1538 none
4096 0.7727877287 0.2882520921 0.5029966571 1539 none
1792 0.0879059466 0.1885984900 0.3136819484 1540 none
3552 0.7403268499 0.2859980329 0.4893744031 1541 none
5312 0.8271283695 0.2984486856 0.5137058262 1542 none
7072 0.8299092393 0.2987923546 0.5145893028 1543 none
1824 0.2031896137 0.2048094897 0.3466093601 1544 none
3584 0.8007849755 0.2936269728 0.5082855778 1545 none
5344 0.8717913960 0.3041363078 0.5275787966 1546 none
7104 0.8765597828 0.3048580411 0.5288443171 1547 none
1888 0.2870057091 0.2161148633 0.3714541547 1548 none
3648 0.8267353680 0.2955694274 0.5189111748 1549 none
5408 0.8913194005 0.3051398554 0.5364374403 1550 none
7168 0.8941778374 0.3055569200 0.5372254059 1551 none
1960 0.3133312472 0.2200817529 0.3784742120 1552 none
3720 0.8346571877 0.2968705371 0.5208213945 1553 none
5480 0.8923954126 0.3053782917 0.5365807068 1554 none
7240 0.8961107193 0.3058936531 0.5376552053 1555 none
2016 0.3286996291 0.2224182471 0.3825334288 1556 none
3776 0.8315765612 0.2964899713 0.5198424069 1557 none
5536 0.8889659977 0.3049718584 0.5354584527 1558 none
7296 0.8936368397 0.3055382726 0.5369627507 1559 none
3392 0.0994011455 0.1908299791 0.3158070678 1560 none
6752 0.7714671759 0.2909474917 0.4971943649 1561 none
10112 0.8737606659 0.3061892255 0.5247970392 1562 none
13472 0.8772821241 0.3065591600 0.5260386819 1563 none
3424 0.2352477980 0.2099891982 0.3545009551 1564 none
6784 0.8432746279 0.3006321349 0.5184813754 1565 none
10144 0.9255288481 0.3125017624 0.5414040115 1566 none
13504 0.9290784713 0.3129306522 0.5425501433 1567 none
3488 0.3436032925 0.2253734025 0.3851719198 1568 none
6848 0.8961187579 0.3066061195 0.5363180516 1569 none
10208 0.9651628438 0.3171505321 0.5544651385 1570 none
13568 0.9674430694 0.3173605426 0.5553247373 1571 none
3560 0.3904308279 0.2317571178 0.3989255014 1572 none
6920 0.9033606357 0.3071505321 0.5392788921 1573 none
10280 0.9680264772 0.3168463183 0.5566141356 1574 none
13640 0.9697413281 0.3171193205 0.5570439351 1575 none
3616 0.4213306728 0.2362178219 0.4075334288 1576 none
6976 0.9092658102 0.3080016601 0.5409264565 1577 none
10336 0.9709883308 0.3173696957 0.5572588348 1578 none
13696 0.9732965640 0.3175878928 0.5581184336 1579 none
6072 0.1007130263 0.1914797380 0.3153056351 1580 none
12112 0.7767920739 0.2914895165 0.4991045845 1581 none
18152 0.8762576444 0.3063484673 0.5258715377 1582 none
24192 0.8792886928 0.3066891800 0.5268982808 1583 none
6104 0.2375241056 0.2106355460 0.3545367717 1584 none
12144 0.8521029885 0.3016783213 0.5213705826 1585 none
18184 0.9325208804 0.3133916064 0.5435768863 1586 none
24224 0.9332123445 0.3135556806 0.5436485196 1587 none
6168 0.3572064483 0.2279547574 0.3877984718 1588 none
12208 0.9160296404 0.3108980875 0.5391953200 1589 none
18248 0.9759989946 0.3194493337 0.5561007641 1590 none
24288 0.9787874683 0.3197698640 0.5570319962 1591 none
6240 0.4255620251 0.2377526493 0.4069723018 1592 none
12280 0.9377983218 0.3132540251 0.5467406877 1593 none
18320 0.9891576984 0.3206073475 0.5611628462 1594 none
24360 0.9893892331 0.3205608996 0.5613777459 1595 none
6296 0.4548242527 0.2422038591 0.4146967526 1596 none
12336 0.9421001941 0.3137252695 0.5482211079 1597 none
18376 0.9890643958 0.3202376973 0.5618075454 1598 none
24416 0.9909486813 0.3205221836 0.5623089780 1599 none
992 0.0449736013 0.1809567017 0.3044412607 1600 none
1952 0.6507199085 0.2721947628 0.4660458453 1601 none
2912 0.7279824041 0.2830871651 0.4880611270 1602 none
3872 0.7344253902 0.2840574544 0.4897803247 1603 none
1024 0.1444305869 0.1950523036 0.3326408787 1604 none
1984 0.7019002471 0.2784369173 0.4824617956 1605 none
2944 0.7708937274 0.2882183790 0.5020176695 1606 none
3904 0.7742199016 0.2885439123 0.5032354346 1607 none
1088 0.1838643238 0.2010057079 0.3431351480 1608 none
2048 0.7015575163 0.2778421908 0.4833930277 1609 none
3008 0.7704609627 0.2881045618 0.5019937918 1610 none
3968 0.7718941268 0.2881050166 0.5027817574 1611 none
1160 0.1884665638 0.2017422795 0.3442812798 1612 none
2120 0.7017741579 0.2779435576 0.4833213945 1613 none
3080 0.7701820264 0.2880610702 0.5019221585 1614 none
4040 0.7716116896 0.2880605017 0.5027101242 1615 none
1216 0.1884665638 0.2017422795 0.3442812798 1616 none
2176 0.7017741579 0.2779435576 0.4833213945 1617 none
3136 0.7701820264 0.2880610702 0.5019221585 1618 none
4096 0.7716116896 0.2880605017 0.5027101242 1619 none
1792 0.0871670814 0.1878118888 0.3147564470 1620 none
3552 0.7093960433 0.2810464138 0.4816738300 1621 none
5312 0.7922909180 0.2925960795 0.5055515759 1622 none
7072 0.7990874993 0.2936697253 0.5072707736 1623 none
1824 0.2216279803 0.2074473553 0.3517908309 1624 none
3584 0.7957207308 0.2933893892 0.5059455587 1625 none
5344 0.8722106202 0.3041447219 0.5277936963 1626 none
7104 0.8770990485 0.3048508209 0.5291547278 1627 none
1888 0.3099480303 0.2192830423 0.3781160458 1628 none
3648 0.8303335320 0.2961266316 0.5198424069 1629 none
5408 0.8879214108 0.3045904398 0.5356017192 1630 none
7168 0.8924277918 0.3052609497 0.5368194842 1631 none
1960 0.3383489886 0.2236663710 0.3854942693 1632 none
3720 0.8296822082 0.2961391390 0.5194603629 1633 none
5480 0.8875772808 0.3048449084 0.5349331423 1634 none
7240 0.8908079846 0.3053707873 0.5357211079 1635 none
2016 0.3513788146 0.2254841497 0.3892430755 1636 none
3776 0.8288138074 0.2961135557 0.5190305635 1637 none
5536 0.8857902159 0.3046268818 0.5343600764 1638 none
7296 0.8891605684 0.3051935803 0.5351480420 1639 none
3392 0.0948999795 0.1894128349 0.3159980898 1640 none
6752 0.7392999895 0.2862494883 0.4883357211 1641 none
10112 0.8298575123 0.2988977009 0.5143624642 1642 none
13472 0.8356585754 0.2997944808 0.5158667622 1643 none
3424 0.2434419971 0.2108563583 0.3573782235 1644 none
6784 0.8280653258 0.2985006481 0.5141236867 1645 none
10144 0.9113387281 0.3103765293 0.5375955110 1646 none
13504 0.9163783640 0.3110127007 0.5391714422 1647 none
3488 0.3635673111 0.2281655637 0.3909025788 1648 none
6848 0.8971118587 0.3068964047 0.5363180516 1649 none
10208 0.9630269538 0.3164247624 0.5546561605 1650 none
13568 0.9661537870 0.3169329604 0.5554202483 1651 none
3560 0.4222767890 0.2362471006 0.4079990449 1652 none
6920 0.9061347905 0.3076317256 0.5398997135 1653 none
10280 0.9656766680 0.3165525652 0.5558739255 1654 none
13640 0.9684785342 0.3169150521 0.5567335244 1655 none
3616 0.4529128498 0.2406941033 0.4164875836 1656 none
6976 0.9103979394 0.3081170123 0.5413323782 1657 none
10336 0.9651924541 0.3165631964 0.5555873926 1658 none
13696 0.9691773613 0.3171193205 0.5567335244 1659 none
6072 0.0977184331 0.1902366739 0.3159980898 1660 none
12112 0.7452265493 0.2872526948 0.4897086915 1661 none
18152 0.8336523310 0.2996201733 0.5150907354 1662 none
24192 0.8386510112 0.3003965411 0.5163801337 1663 none
6104 0.2491566478 0.2120702574 0.3582378223 1664 none
12144 0.8418387501 0.3006182062 0.5177172875 1665 none
18184 0.9190394977 0.3113530723 0.5399952245 1666 none
24224 0.9220022406 0.3117245418 0.5409264565 1667 none
6168 0.3716690591 0.2292276118 0.3933619866 1668 none
12208 0.9081824709 0.3091369332 0.5381924546 1669 none
18248 0.9680342847 0.3169437054 0.5564350525 1670 none
24288 0.9712327207 0.3174347910 0.5572707736 1671 none
6240 0.4467986088 0.2408216787 0.4128820439 1672 none
12280 0.9364729741 0.3129300268 0.5466212989 1673 none
18320 0.9876290646 0.3200083572 0.5614493792 1674 none
24360 0.9895658643 0.3203081935 0.5619508118 1675 none
6296 0.4922633688 0.2477834630 0.4247970392 1676 none
12336 0.9466486327 0.3143446696 0.5495582617 1677 none
18376 0.9901776496 0.3203602129 0.5621895893 1678 none
24416 0.9919513220 0.3205362828 0.5628342884 1679 none
656 0.0087270549 0.1774375767 0.2911174785 1680 none
1280 0.6527789805 0.2739505731 0.4638729704 1681 none
1904 0.7495595870 0.2882022331 0.4903056351 1682 none
2528 0.7567921287 0.2890102106 0.4927650430 1683 none
688 0.1024433643 0.1902609497 0.3185530086 1684 none
1312 0.7025566541 0.2799856165 0.4799068768 1685 none
1936 0.7854948918 0.2920932255 0.5027578797 1686 none
2560 0.7910885937 0.2927011416 0.5046919771 1687 none
752 0.1503165050 0.1973624187 0.3315305635 1688 none
1376 0.7199762377 0.2816726361 0.4863180516 1689 none
2000 0.7938534968 0.2923997703 0.5067812798 1690 none
2624 0.7994271656 0.2930018306 0.5087153773 1691 none
824 0.1663072213 0.1996906126 0.3359479465 1692 none
1448 0.7283340917 0.2828729477 0.4886580707 1693 none
2072 0.7958670300 0.2928488425 0.5070439351 1694 none
2696 0.8008346837 0.2932230409 0.5090735435 1695 none
880 0.1784151969 0.2014164620 0.3393624642 1696 none
1504 0.7279230367 0.2826006276 0.4889446036 1697 none
2128 0.7949027425 0.2925289376 0.5071155683 1698 none
2752 0.8006583215 0.2931080866 0.5091929322 1699 none
1256 0.0531363268 0.1842937304 0.3026504298 1700 none
2480 0.7366233699 0.2860694388 0.4872015282 1701 none
3704 0.8383442149 0.3012071906 0.5146848138 1702 none
4928 0.8450095665 0.3021663938 0.5165472779 1703 none
1288 0.1831425816 0.2024749284 0.3399713467 1704 none
2512 0.8067835360 0.2948667963 0.5092526266 1705 none
3736 0.8825852673 0.3059916087 0.5300262655 1706 none
4960 0.8876870865 0.3067220403 0.5314589303 1707 none
1352 0.2745555849 0.2152590735 0.3662129895 1708 none
2576 0.8417887194 0.2990692227 0.5206064947 1709 none
3800 0.9124009783 0.3093492177 0.5401146132 1710 none
5024 0.9168677654 0.3098940283 0.5415472779 1711 none
1424 0.3066086015 0.2200568518 0.3748209169 1712 none
2648 0.8541969796 0.3009082071 0.5239732569 1713 none
3872 0.9182489613 0.3104626029 0.5412368672 1714 none
5096 0.9198871066 0.3105483354 0.5419770774 1715 none
1480 0.3167217435 0.2213010529 0.3780444126 1716 none
2704 0.8517065493 0.3005733502 0.5232330468 1717 none
3928 0.9151116992 0.3101162050 0.5401623687 1718 none
5152 0.9168613097 0.3102091577 0.5409503343 1719 none
2196 0.0525615792 0.1842715582 0.3023758357 1720 none
4360 0.7442862038 0.2866481330 0.4903295129 1721 none
6524 0.8526563403 0.3028925615 0.5193887297 1722 none
8688 0.8572886164 0.3035237868 0.5207497612 1723 none
2228 0.1997719330 0.2048503093 0.3446513849 1724 none
4392 0.8293347702 0.2981235503 0.5155324737 1725 none
6556 0.9167613192 0.3108710261 0.5396489971 1726 none
8720 0.9217604162 0.3116094738 0.5410100287 1727 none
2292 0.3110868173 0.2209347001 0.3756327603 1728 none
4456 0.8826300121 0.3045273912 0.5328080229 1729 none
6620 0.9535683124 0.3150802179 0.5519818529 1730 none
8784 0.9557427040 0.3152973348 0.5527698185 1731 none
2364 0.3726870180 0.2301084732 0.3922636103 1732 none
4528 0.9062502195 0.3079380998 0.5393863419 1733 none
6692 0.9685511368 0.3172596307 0.5561246418 1734 none
8856 0.9694153791 0.3171191500 0.5568648520 1735 none
2420 0.3905075892 0.2318683199 0.3987583572 1736 none
4584 0.9108032707 0.3083686383 0.5410816619 1737 none
6748 0.9703462781 0.3173405308 0.5569603629 1738 none
8912 0.9700153928 0.3170409219 0.5573424069 1739 none
3796 0.0619692250 0.1860513599 0.3042024833 1740 none
7560 0.7532487388 0.2884373152 0.4918935053 1741 none
11324 0.8621886127 0.3042396075 0.5220988539 1742 none
15088 0.8648090411 0.3045110179 0.5230300860 1743 none
3828 0.2068355862 0.2060971256 0.3461914995 1744 none
7592 0.8405962769 0.2998936303 0.5183978032 1745 none
11356 0.9249456078 0.3121220494 0.5417979943 1746 none
15120 0.9286601922 0.3125611157 0.5430157593 1747 none
3892 0.3331729437 0.2252094419 0.3797397326 1748 none
7656 0.9049185174 0.3085886547 0.5374283668 1749 none
11420 0.9696892117 0.3177571406 0.5558142311 1750 none
15184 0.9711914498 0.3180060377 0.5561723973 1751 none
3964 0.3963904594 0.2350208078 0.3960601719 1752 none
7728 0.9334549664 0.3124472984 0.5458691500 1753 none
11492 0.9928268075 0.3211155455 0.5622254059 1754 none
15256 0.9942988525 0.3211527266 0.5629656160 1755 none
4020 0.4317384848 0.2397989721 0.4065186246 1756 none
7784 0.9426554457 0.3136719994 0.5486270296 1757 none
11548 0.9962206948 0.3210233888 0.5642669532 1758 none
15312 0.9961025613 0.3208240096 0.5645773639 1759 none
656 0.0448440838 0.1822249511 0.3019818529 1760 none
1280 0.6715719061 0.2761721699 0.4700334288 1761 none
1904 0.7626204492 0.2898769159 0.4943409742 1762 none
2528 0.7691398728 0.2906032542 0.4965616046 1763 none
688 0.1256566659 0.1934449334 0.3253342884 1764 none
1312 0.7115159390 0.2808988834 0.4831184336 1765 none
1936 0.7832405436 0.2917449516 0.5021728749 1766 none
2560 0.7892107453 0.2922600287 0.5044890162 1767 none
752 0.1680319084 0.1998143221 0.3366642789 1768 none
1376 0.7276567705 0.2825227976 0.4889446036 1769 none
2000 0.7976534560 0.2928764725 0.5079751671 1770 none
2624 0.8045102484 0.2935492564 0.5104823305 1771 none
824 0.1882453368 0.2025906217 0.3425620821 1772 none
1448 0.7271432062 0.2824994883 0.4887058262 1773 none
2072 0.7937059940 0.2924581002 0.5065902579 1774 none
2696 0.7997113625 0.2930341793 0.5088108883 1775 none
880 0.1943044974 0.2032965502 0.3445678128 1776 none
1504 0.7285803157 0.2826913062 0.4891356256 1777 none
2128 0.7945740890 0.2926357620 0.5067335244 1778 none
2752 0.8006496709 0.2932323646 0.5089541547 1779 none
1256 0.0852286323 0.1884372584 0.3125119389 1780 none
2480 0.7492729542 0.2881755128 0.4901981853 1781 none
3704 0.8437849958 0.3019669577 0.5162488061 1782 none
4928 0.8471028991 0.3024295606 0.5172039160 1783 none
1288 0.2129308216 0.2065536453 0.3486867240 1784 none
2512 0.8181174601 0.2969687202 0.5115329513 1785 none
3736 0.8928158755 0.3079485605 0.5319723018 1786 none
4960 0.8968941040 0.3085826852 0.5330229226 1787 none
1352 0.3018931926 0.2187165712 0.3747492837 1788 none
2576 0.8517108934 0.3002195616 0.5239016237 1789 none
3800 0.9158755165 0.3097688407 0.5412368672 1790 none
5024 0.9171778397 0.3099212603 0.5416666667 1791 none
1424 0.3294633715 0.2229711875 0.3819126074 1792 none
2648 0.8552082986 0.3008931414 0.5245582617 1793 none
3872 0.9176208756 0.3102219493 0.5413443171 1794 none
5096 0.9200767597 0.3104452631 0.5422755492 1795 none
1480 0.3451017428 0.2253485582 0.3860434575 1796 none
2704 0.8518360843 0.3004780666 0.5234837631 1797 none
3928 0.9146806387 0.3099331423 0.5402698185 1798 none
5152 0.9171900094 0.3101720903 0.5412010506 1799 none
2196 0.0959064260 0.1903410538 0.3148042025 1800 none
4360 0.7731132587 0.2908199732 0.4983404967 1801 none
6524 0.8738396874 0.3058699459 0.5254417383 1802 none
8688 0.8764781855 0.3061719994 0.5263252149 1803 none
2228 0.2317446318 0.2094787829 0.3535339064 1804 none
4392 0.8411643279 0.3001611179 0.5182067813 1805 none
6556 0.9211059803 0.3118873653 0.5401265521 1806 none
8720 0.9235124066 0.3121723064 0.5409145177 1807 none
2292 0.3488597367 0.2261490312 0.3866045845 1808 none
4456 0.8953186534 0.3064293105 0.5362106017 1809 none
6620 0.9618109129 0.3165321554 0.5537846227 1810 none
8784 0.9637491853 0.3166802542 0.5545725883 1811 none
2364 0.3946118713 0.2322564470 0.4002865330 1812 none
4528 0.9073412361 0.3077434393 0.5403533906 1813 none
6692 0.9668835025 0.3166643926 0.5563276027 1814 none
8856 0.9683371721 0.3168230091 0.5568290353 1815 none
2420 0.4259379421 0.2368607586 0.4088586437 1816 none
4584 0.9163265463 0.3088481830 0.5432187202 1817 none
6748 0.9727126013 0.3172650316 0.5584049666 1818 none
8912 0.9747617925 0.3173694683 0.5593361987 1819 none
3796 0.1011938781 0.1915442079 0.3154489016 1820 none
7560 0.7797722658 0.2919421704 0.4998925501 1821 none
11324 0.8805681947 0.3071899873 0.5266595033 1822 none
15088 0.8830936901 0.3074590099 0.5275429799 1823 none
3828 0.2364308389 0.2103159822 0.3545367717 1824 none
7592 0.8531762869 0.3019032838 0.5215377268 1825 none
11356 0.9380780816 0.3141663824 0.5451766953 1826 none
15120 0.9377864474 0.3141952631 0.5449617956 1827 none
3892 0.3563066225 0.2278058626 0.3875835721 1828 none
7656 0.9171250192 0.3107237231 0.5401265521 1829 none
11420 0.9776458273 0.3196263701 0.5566738300 1830 none
15184 0.9811998961 0.3200946014 0.5577483286 1831 none
3964 0.4235136953 0.2375343385 0.4062559694 1832 none
7728 0.9416294932 0.3136130441 0.5481733524 1833 none
11492 0.9940664099 0.3215095852 0.5621657116 1834 none
15256 0.9952802648 0.3215981034 0.5626671442 1835 none
4020 0.4576239790 0.2429651612 0.4148042025 1836 none
7784 0.9451199987 0.3140119730 0.5493433620 1837 none
11548 0.9933226450 0.3210385682 0.5626432665 1838 none
15312 0.9964658809 0.3214627962 0.5635744986 1839 none
656 0.0545869409 0.1833101947 0.3053008596 1840 none
1280 0.6711570261 0.2758099673 0.4704871060 1841 none
1904 0.7491178210 0.2868303998 0.4926456543 1842 none
2528 0.7599353470 0.2883946195 0.4956542502 1843 none
688 0.1482622110 0.1966541593 0.3317335244 1844 none
1312 0.7226908763 0.2824027266 0.4864374403 1845 none
1936 0.7942143717 0.2926574226 0.5064947469 1846 none
2560 0.8010693579 0.2934057625 0.5088586437 1847 none
752 0.1890673362 0.2024885159 0.3432067813 1848 none
1376 0.7262598572 0.2821651999 0.4888490926 1849 none
2000 0.7939884591 0.2924645813 0.5067335244 1850 none
2624 0.8000792117 0.2930656183 0.5089541547 1851 none
824 0.1951232737 0.2033456702 0.3449259790 1852 none
1448 0.7277675134 0.2824537227 0.4891356256 1853 none
2072 0.7944502502 0.2925234798 0.5068767908 1854 none
2696 0.8005380853 0.2931236640 0.5090974212 1855 none
880 0.1951232737 0.2033456702 0.3449259790 1856 none
1504 0.7277675134 0.2824537227 0.4891356256 1857 none
2128 0.7944502502 0.2925234798 0.5068767908 1858 none
2752 0.8005380853 0.2931236640 0.5090974212 1859 none
1256 0.0887818868 0.1881570928 0.3149952245 1860 none
2480 0.7257807540 0.2842315914 0.4846943649 1861 none
3704 0.8119308391 0.2963142994 0.5093600764 1862 none
4928 0.8174559112 0.2971304066 0.5108643744 1863 none
1288 0.2291281402 0.2086125324 0.3537249284 1864 none
2512 0.8140086122 0.2963066244 0.5105181471 1865 none
3736 0.8913203339 0.3074543480 0.5320797517 1866 none
4960 0.8977205863 0.3083360622 0.5339422159 1867 none
1352 0.3256834086 0.2222847592 0.3811246418 1868 none
2576 0.8512234287 0.3001531587 0.5237583572 1869 none
3800 0.9118649727 0.3094207941 0.5396848138 1870 none
5024 0.9156407679 0.3099538364 0.5407593123 1871 none
1424 0.3552889324 0.2266904876 0.3891236867 1872 none
2648 0.8501382009 0.3001466207 0.5231733524 1873 none
3872 0.9140010019 0.3098232478 0.5401026743 1874 none
5096 0.9153890703 0.3100387729 0.5404608405 1875 none
1480 0.3678003502 0.2284581798 0.3926814709 1876 none
2704 0.8483329643 0.3000374085 0.5223853868 1877 none
3928 0.9116189987 0.3096595716 0.5390998090 1878 none
5152 0.9134688583 0.3099339951 0.5396012416 1879 none
2196 0.0923677416 0.1890530768 0.3152817574 1880 none
4360 0.7395482232 0.2861128167 0.4887297039 1881 none
6524 0.8305857363 0.2989393733 0.5146848138 1882 none
8688 0.8345025696 0.2994755992 0.5158309456 1883 none
2228 0.2438753360 0.2109830241 0.3573782235 1884 none
4392 0.8354748502 0.2995061855 0.5163085005 1885 none
6556 0.9152454013 0.3108400418 0.5388729704 1886 none
8720 0.9190251977 0.3112220858 0.5402340019 1887 none
2292 0.3663071977 0.2284211693 0.3919293219 1888 none
4456 0.8998689444 0.3070429117 0.5375596944 1889 none
6620 0.9633036117 0.3163915041 0.5548710602 1890 none
8784 0.9661332817 0.3167747987 0.5557067813 1891 none
2364 0.4247101856 0.2363623960 0.4091212989 1892 none
4528 0.9108769295 0.3083331059 0.5411891117 1893 none
6692 0.9673957701 0.3168648520 0.5562320917 1894 none
8856 0.9684715601 0.3168749716 0.5568051576 1895 none
2420 0.4568040373 0.2411847910 0.4177053486 1896 none
4584 0.9155927005 0.3086463592 0.5431948424 1897 none
6748 0.9660700797 0.3164773503 0.5562320917 1898 none
8912 0.9683316337 0.3166819029 0.5570916905 1899 none
3796 0.0981829472 0.1902963683 0.3161413563 1900 none
7560 0.7487449696 0.2877865898 0.4906399236 1901 none
11324 0.8376714139 0.3002623709 0.5160936008 1902 none
15088 0.8419245322 0.3008968936 0.5172397326 1903 none
3828 0.2497338311 0.2120868013 0.3585243553 1904 none
7592 0.8444790728 0.3008193478 0.5187917861 1905 none
11356 0.9219673700 0.3117904330 0.5407831901 1906 none
15120 0.9249184431 0.3121584914 0.5417144222 1907 none
3892 0.3701230313 0.2291371037 0.3926814709 1908 none
7656 0.9141159863 0.3100724292 0.5396967526 1909 none
11420 0.9743814393 0.3180761928 0.5577960840 1910 none
15184 0.9782638374 0.3186150339 0.5589183381 1911 none
3964 0.4438971048 0.2402398576 0.4123806113 1912 none
7728 0.9417705683 0.3135655160 0.5483404967 1913 none
11492 0.9911794656 0.3207037681 0.5620940783 1914 none
15256 0.9936703035 0.3210133829 0.5628820439 1915 none
4020 0.4838172782 0.2464685951 0.4226241643 1916 none
7784 0.9501081854 0.3147725929 0.5506566380 1917 none
11548 0.9947012573 0.3211498840 0.5631924546 1918 none
15312 0.9963681510 0.3212947423 0.5638371538 1919 none
472 0.0172102295 0.1788520489 0.2931232092 1920 none
912 0.6611567750 0.2752835198 0.4659742120 1921 none
1352 0.7589571100 0.2895923159 0.4928605540 1922 none
1792 0.7643840540 0.2902529336 0.4946036294 1923 none
504 0.1149171326 0.1924360986 0.3213228271 1924 none
944 0.7118286716 0.2807493633 0.4835721108 1925 none
1384 0.7922159812 0.2925171124 0.5056590258 1926 none
1824 0.7958435698 0.2930068336 0.5067335244 1927 none
568 0.1642912793 0.2001411630 0.3339899713 1928 none
1008 0.7267274180 0.2827139901 0.4880730659 1929 none
1448 0.8019047961 0.2934153704 0.5093003820 1930 none
1888 0.8044553816 0.2936917269 0.5101838586 1931 none
640 0.1784047029 0.2019333015 0.3383834766 1932 none
1080 0.7353657642 0.2839582481 0.4904847182 1933 none
1520 0.8028985360 0.2936297585 0.5094436485 1934 none
1960 0.8059224436 0.2938923000 0.5106136581 1935 none
696 0.1927122342 0.2040484718 0.3422755492 1936 none
1136 0.7364192427 0.2838857620 0.4912010506 1937 none
1576 0.8027614992 0.2934755765 0.5096585482 1938 none
2016 0.8058147388 0.2937974144 0.5107330468 1939 none
872 0.0474558236 0.1837365261 0.3005730659 1940 none
1712 0.7271187441 0.2845592850 0.4848137536 1941 none
2552 0.8297628933 0.2999288784 0.5123686724 1942 none
3392 0.8339132062 0.3004192250 0.5137297039 1943 none
904 0.1802852372 0.2024259221 0.3384909265 1944 none
1744 0.7985987564 0.2937551167 0.5068409742 1945 none
2584 0.8799833807 0.3059031473 0.5287607450 1946 none
3424 0.8829918303 0.3062879770 0.5296919771 1947 none
968 0.2733464901 0.2155777277 0.3649474690 1948 none
1808 0.8303118306 0.2973376313 0.5175501433 1949 none
2648 0.9060052640 0.3086463592 0.5379178606 1950 none
3488 0.9085669544 0.3089006004 0.5388490926 1951 none
1040 0.3063809934 0.2205863124 0.3736986628 1952 none
1880 0.8436075430 0.2992204484 0.5213228271 1953 none
2720 0.9137934829 0.3098830559 0.5398758357 1954 none
3560 0.9130143935 0.3095665621 0.5400429799 1955 none
1096 0.3182738926 0.2221985719 0.3772086915 1956 none
1936 0.8410173078 0.2990276072 0.5202602674 1957 none
2776 0.9107146531 0.3095727589 0.5387655205 1958 none
3616 0.9112036741 0.3093733229 0.5394102197 1959 none
1672 0.0579214956 0.1852105790 0.3035577841 1960 none
3312 0.7481144299 0.2870443330 0.4916905444 1961 none
4952 0.8551220884 0.3029285487 0.5206781280 1962 none
6592 0.8603874794 0.3037067927 0.5221107927 1963 none
1704 0.2043643925 0.2057932528 0.3454035339 1964 none
3344 0.8317438640 0.2982190613 0.5166786055 1965 none
4984 0.9173952402 0.3107139446 0.5402936963 1966 none
6624 0.9232319241 0.3115830946 0.5418696275 1967 none
1768 0.3180730606 0.2222920362 0.3769221585 1968 none
3408 0.8879607173 0.3051091554 0.5346466094 1969 none
5048 0.9569318485 0.3153913108 0.5532473734 1970 none
6688 0.9581102772 0.3155075158 0.5536771729 1971 none
1840 0.3744873638 0.2307868854 0.3919770774 1972 none
3480 0.9100201150 0.3085581821 0.5402936963 1973 none
5120 0.9737777024 0.3181913744 0.5572468959 1974 C3
6760 0.9747525856 0.3181212762 0.5579154728 1975 none
1896 0.3936729419 0.2326413904 0.3990448902 1976 none
3536 0.9176832451 0.3092637695 0.5431829035 1977 none
5176 0.9764621112 0.3182278733 0.5586556829 1978 none
6816 0.9770034332 0.3180690863 0.5592526266 1979 none
3272 0.0610405302 0.1860081525 0.3037726839 1980 none
6512 0.7549464462 0.2887433483 0.4922516714 1981 none
9752 0.8586306817 0.3037322054 0.5210959885 1982 none
12992 0.8627146155 0.3042792332 0.5223137536 1983 none
3304 0.2113895076 0.2069336995 0.3471227316 1984 none
6544 0.8415118291 0.3000851640 0.5185410697 1985 none
9784 0.9230906635 0.3118841816 0.5412249284 1986 none
13024 0.9283000116 0.3126840861 0.5425859599 1987 none
3368 0.3379360604 0.2259549961 0.3809574976 1988 none
6608 0.9071460617 0.3092778119 0.5373567335 1989 none
9848 0.9698592017 0.3180731228 0.5553127985 1990 none
13088 0.9724886602 0.3184993405 0.5559574976 1991 none
3440 0.4030051863 0.2360412971 0.3977793696 1992 none
6680 0.9337999481 0.3126242211 0.5457258835 1993 none
9920 0.9901032680 0.3208520376 0.5612225406 1994 none
13160 0.9931265364 0.3211904762 0.5622492837 1995 none
3496 0.4375436880 0.2406208782 0.4081661891 1996 none
6736 0.9458821486 0.3140825829 0.5496298949 1997 none
9976 0.9968693974 0.3211369218 0.5644102197 1998 none
13216 0.9975979642 0.3211089507 0.5648638968 1999 C5
472 0.0492335719 0.1831275868 0.3026981853 2000 none
912 0.6753056162 0.2763949152 0.4716690544 2001 none
1352 0.7666649652 0.2901905103 0.4959765998 2002 C1
1792 0.7709833234 0.2907299768 0.4973376313 2003 none
504 0.1366082740 0.1954794879 0.3275310411 2004 none
944 0.7227803079 0.2823464434 0.4865926457 2005 none
1384 0.7946451820 0.2929164961 0.5062440306 2006 none
1824 0.7983615539 0.2933053623 0.5075573066 2007 none
568 0.1827111411 0.2025453677 0.3396012416 2008 none
1008 0.7358089949 0.2838595534 0.4909145177 2009 none
1448 0.8042181973 0.2937492041 0.5099450812 2010 none
1888 0.8086934312 0.2941823578 0.5115926457 2011 none
640 0.2033820539 0.2054173489 0.3455706781 2012 none
1080 0.7363494369 0.2838399964 0.4912488061 2013 none
1520 0.8015862010 0.2933349252 0.5092765043 2014 none
1960 0.8048973990 0.2936560809 0.5104942693 2015 none
696 0.2073758247 0.2058238959 0.3470033429 2016 none
1136 0.7372700461 0.2840330081 0.4913920726 2017 none
1576 0.8027094202 0.2936632442 0.5092765043 2018 none
2016 0.8061071693 0.2940096989 0.5104942693 2019 none
872 0.0843159417 0.1885889389 0.3117239733 2020 none
1712 0.7409451549 0.2865782053 0.4886222541 2021 none
2552 0.8365548534 0.3005383295 0.5149594078 2022 none
3392 0.8374812791 0.3004921090 0.5155563515 2023 none
904 0.2151194110 0.2073074999 0.3484718243 2024 none
1744 0.8116800773 0.2960507914 0.5097182426 2025 none
2584 0.8913577233 0.3078013144 0.5314469914 2026 none
3424 0.8929545610 0.3079764179 0.5319961796 2027 none
968 0.3010038784 0.2190906558 0.3735553964 2028 none
1808 0.8389319313 0.2983926866 0.5203080229 2029 none
2648 0.9095086432 0.3091314754 0.5389326648 2030 C2
3488 0.9090887524 0.3089706986 0.5390042980 2031 none
1040 0.3289698862 0.2234229317 0.3807903534 2032 none
1880 0.8433020069 0.2992389253 0.5211198663 2033 none
2720 0.9116852204 0.3095521217 0.5393385864 2034 none
3560 0.9124212244 0.3094629213 0.5399116523 2035 none
1096 0.3456786848 0.2259610224 0.3852077364 2036 none
1936 0.8409517902 0.2989704143 0.5203319007 2037 none
2776 0.9085153660 0.3093483649 0.5379775549 2038 none
3616 0.9097575343 0.3092929913 0.5387655205 2039 none
1672 0.0979899038 0.1909120162 0.3148758357 2040 none
3312 0.7723672801 0.2904497544 0.4986270296 2041 none
4952 0.8718901901 0.3053761882 0.5252984718 2042 none
6592 0.8744178528 0.3056078023 0.5262535817 2043 none
1704 0.2354018393 0.2103005185 0.3539995224 2044 none
3344 0.8459271023 0.3005768750 0.5200453677 2045 none
4984 0.9268089524 0.3125779438 0.5419651385 2046 none
6624 0.9290961243 0.3128660686 0.5426814709 2047 none
1768 0.3530282210 0.2267968572 0.3876790831 2048 none
3408 0.8991343393 0.3066823578 0.5378342884 2049 none
5048 0.9645560880 0.3167385842 0.5549068768 2050 none
6688 0.9670049424 0.3169978851 0.5557664756 2051 none
1840 0.3982884173 0.2331028562 0.4007163324 2052 none
3480 0.9138325316 0.3086264042 0.5422636103 2053 none
5120 0.9704715712 0.3171932847 0.5573065903 2054 none
6760 0.9735507899 0.3176368422 0.5581661891 2055 none
1896 0.4289380003 0.2375474712 0.4092168099 2056 none
3536 0.9238742376 0.3099258084 0.5453438395 2057 none
5176 0.9777584793 0.3181439601 0.5595272206 2058 none
6816 0.9803271994 0.3183622140 0.5605300860 2059 none
3272 0.1016192149 0.1917065766 0.3153772684 2060 none
6512 0.7811834794 0.2921644608 0.5002507163 2061 none
9752 0.8805194038 0.3071376836 0.5267311366 2062 none
12992 0.8834510642 0.3074493451 0.5277578797 2063 none
3304 0.2357918334 0.2102433256 0.3543218720 2064 none
6544 0.8515481259 0.3017317051 0.5209646609 2065 none
9784 0.9346470458 0.3138482399 0.5438872970 2066 none
13024 0.9346297078 0.3138812139 0.5438156638 2067 none
3368 0.3603511103 0.2285569314 0.3883954155 2068 none
6608 0.9184338996 0.3109541434 0.5404130850 2069 none
9848 0.9769314124 0.3197218811 0.5561007641 2070 none
13088 0.9808579983 0.3202229158 0.5573185291 2071 none
3440 0.4262229808 0.2381360577 0.4066141356 2072 none
6680 0.9420864495 0.3138987811 0.5478868195 2073 none
9920 0.9932541631 0.3215764997 0.5615926457 2074 none
13160 0.9951289739 0.3217821326 0.5622373448 2075 none
3496 0.4585954074 0.2430969436 0.4150907354 2076 none
6736 0.9454823185 0.3141559217 0.5492717287 2077 none
9976 0.9920394935 0.3210058785 0.5619985673 2078 none
13216 0.9958403788 0.3215462546 0.5630730659 2079 none
472 0.0550944666 0.1833444194 0.3055157593 2080 none
912 0.6752988087 0.2765260722 0.4714183381 2081 none
1352 0.7529537435 0.2873429754 0.4937917861 2082 none
1792 0.7629087037 0.2888833174 0.4963705826 2083 none
504 0.1610691246 0.1989647292 0.3344317096 2084 none
944 0.7286466756 0.2833257152 0.4879775549 2085 knee
1384 0.7988318661 0.2931511802 0.5081064947 2086 none
1824 0.8037991213 0.2938042366 0.5096107927 2087 none
568 0.2024143211 0.2050203529 0.3457855778 2088 none
1008 0.7349915155 0.2836332833 0.4908906399 2089 none
1448 0.8017931457 0.2933954155 0.5092765043 2090 none
1888 0.8052142343 0.2937486924 0.5104942693 2091 none
640 0.2085120754 0.2058897303 0.3475047755 2092 none
1080 0.7358036232 0.2837565380 0.4911055396 2093 none
1520 0.8025972512 0.2935543730 0.5094197708 2094 none
1960 0.8060018076 0.2939028176 0.5106375358 2095 none
696 0.2085120754 0.2058897303 0.3475047755 2096 none
1136 0.7358036232 0.2837565380 0.4911055396 2097 none
1576 0.8025972512 0.2935543730 0.5094197708 2098 none
2016 0.8060018076 0.2939028176 0.5106375358 2099 none
872 0.0896934378 0.1884996248 0.3148519580 2100 none
1712 0.7187990392 0.2833320826 0.4825453677 2101 none
2552 0.8078527123 0.2958070110 0.5080706781 2102 none
3392 0.8115839956 0.2962890003 0.5092168099 2103 none
904 0.2304344363 0.2091845750 0.3533667622 2104 none
1744 0.8104733634 0.2956410038 0.5098256925 2105 none
2584 0.8902575568 0.3072070996 0.5319603629 2106 none
3424 0.8923687926 0.3073296721 0.5328915950 2107 none
968 0.3256951707 0.2226939783 0.3803605540 2108 none
1808 0.8419752237 0.2987496589 0.5213108883 2109 none
2648 0.9079999125 0.3089821258 0.5383834766 2110 none
3488 0.9095701691 0.3090606950 0.5390998090 2111 none
1040 0.3559779603 0.2272596307 0.3884312321 2112 none
1880 0.8403091358 0.2985669941 0.5207378223 2113 none
2720 0.9096739192 0.3092431892 0.5388132760 2114 none
3560 0.9092894268 0.3090927594 0.5388849093 2115 none
1096 0.3665490681 0.2287391413 0.3914637058 2116 none
1936 0.8395770495 0.2986192978 0.5202363897 2117 none
2776 0.9085475600 0.3092182881 0.5382402101 2118 none
3616 0.9086338055 0.3091293719 0.5384551098 2119 none
1672 0.0946230158 0.1895981716 0.3154966571 2120 none
3312 0.7411114684 0.2864683108 0.4889207259 2121 none
4952 0.8342754712 0.2995740665 0.5155205349 2122 none
6592 0.8378783588 0.3000565675 0.5165950334 2123 none
1704 0.2452185311 0.2113756424 0.3573782235 2124 none
3344 0.8410495098 0.3003494679 0.5177889207 2125 none
4984 0.9198516609 0.3116665530 0.5398519580 2126 none
6624 0.9232782232 0.3119833879 0.5411413563 2127 none
1768 0.3710008510 0.2294507550 0.3925740210 2128 none
3408 0.9050346606 0.3076525333 0.5392550143 2129 none
5048 0.9676750583 0.3169591691 0.5562082139 2130 none
6688 0.9710688154 0.3174439441 0.5571633238 2131 none
1840 0.4296536564 0.2373508778 0.4099808978 2132 none
3480 0.9156926624 0.3089545527 0.5426695320 2133 none
5120 0.9730325852 0.3178404284 0.5574976122 2134 none
6760 0.9750041165 0.3179982490 0.5582855778 2135 none
1896 0.4584112202 0.2415784896 0.4178486151 2136 none
3536 0.9233278313 0.3095885637 0.5456781280 2137 none
5176 0.9736550587 0.3176419589 0.5582139446 2138 none
6816 0.9768477524 0.3180045595 0.5592884432 2139 none
3272 0.0979634991 0.1903083072 0.3159980898 2140 none
6512 0.7493743613 0.2879705622 0.4906399236 2141 none
9752 0.8386221144 0.3005402624 0.5160936008 2142 none
12992 0.8428664803 0.3011722268 0.5172397326 2143 none
3304 0.2491851831 0.2121546823 0.3580945559 2144 none
6544 0.8435043936 0.3006105312 0.5186485196 2145 none
9784 0.9178792129 0.3111660868 0.5397086915 2146 none
13024 0.9211577354 0.3114776914 0.5409264565 2147 none
3368 0.3728738002 0.2296748647 0.3931829035 2148 none
6608 0.9101256333 0.3095147132 0.5385506208 2149 none
9848 0.9693250487 0.3177394597 0.5556470869 2150 none
13088 0.9728696057 0.3181795493 0.5567693410 2151 none
3440 0.4476203025 0.2408716514 0.4132402101 2152 none
6680 0.9425669216 0.3139504594 0.5480539637 2153 none
9920 0.9909625180 0.3210207736 0.5613777459 2154 none
13160 0.9935508544 0.3212828035 0.5623089780 2155 none
3496 0.4865806893 0.2470100514 0.4231255969 2156 none
6736 0.9526240578 0.3151656092 0.5513013372 2157 none
9976 0.9956982202 0.3214793401 0.5631208214 2158 none
13216 0.9985612418 0.3217455769 0.5641953200 2159 none


==> data/msmarco_envelope.dat <==
cost effectiveness mrr recall configuration_id label
1352 0.7666649652 0.2901905103 0.4959765998 2002 C1
2648 0.9095086432 0.3091314754 0.5389326648 2030 C2
5120 0.9737777024 0.3181913744 0.5572468959 1974 C3
13616 0.9982213353 0.3218110702 0.5638849093 639 C4
13216 0.9975979642 0.3211089507 0.5648638968 1999 C5


==> data/msmarco_knee.dat <==
cost effectiveness mrr recall configuration_id label
944 0.7286466756 0.2833257152 0.4879775549 2085 C2


==> data/msmarco_pareto.dat <==
cost effectiveness mrr recall configuration_id label
472 0.0550944666 0.1833444194 0.3055157593 2080 none
504 0.1610691246 0.1989647292 0.3344317096 2084 none
536 0.1584042872 0.1974376336 0.3358404967 1364 none
568 0.2024143211 0.2050203529 0.3457855778 2088 none
640 0.2085120754 0.2058897303 0.3475047755 2092 none
904 0.2304344363 0.2091845750 0.3533667622 2104 none
912 0.6753056162 0.2763949152 0.4716690544 2001 none
912 0.6752988087 0.2765260722 0.4714183381 2081 none
944 0.7286466756 0.2833257152 0.4879775549 2085 knee
1008 0.7339564404 0.2832800064 0.4909861509 1365 none
1008 0.7358089949 0.2838595534 0.4909145177 2009 none
1072 0.7361113269 0.2833012121 0.4921322827 1289 none
1080 0.7353657642 0.2839582481 0.4904847182 1933 none
1080 0.7363494369 0.2838399964 0.4912488061 2013 none
1136 0.7372700461 0.2840330081 0.4913920726 2017 none
1144 0.7417897169 0.2855506663 0.4910219675 565 none
1352 0.7666649652 0.2901905103 0.4959765998 2002 C1
1384 0.7988318661 0.2931511802 0.5081064947 2086 none
1448 0.7965163518 0.2943764497 0.5045248329 1282 none
1448 0.8042181973 0.2937492041 0.5099450812 2010 none
1480 0.8156697550 0.2956699413 0.5126313276 1206 none
1480 0.8165893359 0.2960718834 0.5123806113 1286 none
1684 0.8192970011 0.2960961591 0.5138252149 486 none
1684 0.8211548902 0.2968294333 0.5134670487 566 none
1808 0.8419752237 0.2987496589 0.5213108883 2109 none
1872 0.8420209675 0.2987123073 0.5214063992 1309 none
1880 0.8436075430 0.2992204484 0.5213228271 1953 none
1880 0.8433020069 0.2992389253 0.5211198663 2033 none
2008 0.8624644289 0.3029633988 0.5246537727 589 none
2008 0.8620576433 0.3029713012 0.5244149952 669 none
2080 0.8620827334 0.3029786351 0.5244149952 593 none
2136 0.8619315539 0.3027442352 0.5247731614 517 none
2584 0.8913577233 0.3078013144 0.5314469914 2026 none
2584 0.8902575568 0.3072070996 0.5319603629 2106 none
2648 0.9095086432 0.3091314754 0.5389326648 2030 C2
2720 0.9137934829 0.3098830559 0.5398758357 1954 none
2744 0.9202560491 0.3100158048 0.5431829035 1310 none
2948 0.9254421497 0.3114809888 0.5432784145 590 none
3536 0.9238742376 0.3099258084 0.5453438395 2057 none
3536 0.9233278313 0.3095885637 0.5456781280 2137 none
3600 0.9225762206 0.3104023400 0.5437320917 1337 none
3680 0.9251690212 0.3106783554 0.5446394460 693 none
3736 0.9272582507 0.3110988311 0.5449976122 617 none
3888 0.9299617842 0.3121173307 0.5445678128 591 none
3960 0.9287572002 0.3121202870 0.5438992359 595 none
4984 0.9268089524 0.3125779438 0.5419651385 2046 none
5048 0.9676750583 0.3169591691 0.5562082139 2130 none
5120 0.9737777024 0.3181913744 0.5572468959 1974 C3
5120 0.9730325852 0.3178404284 0.5574976122 2134 none
5144 0.9729119316 0.3185596603 0.5560768863 1330 none
5176 0.9764621112 0.3182278733 0.5586556829 1978 none
5176 0.9777584793 0.3181439601 0.5595272206 2058 none
5216 0.9764565539 0.3185115637 0.5581184336 1254 none
5216 0.9770793978 0.3184717106 0.5585362942 1334 none
6816 0.9803271994 0.3183622140 0.5605300860 2059 none
6888 0.9781262355 0.3185684723 0.5589302770 1255 none
6888 0.9780734435 0.3185340201 0.5589660936 1335 none
9848 0.9769314124 0.3197218811 0.5561007641 2070 none
9920 0.9932541631 0.3215764997 0.5615926457 2074 none
9976 0.9968693974 0.3211369218 0.5644102197 1998 none
9976 0.9956982202 0.3214793401 0.5631208214 2158 none
10276 0.9954558957 0.3213831469 0.5631685769 638 none
11492 0.9940664099 0.3215095852 0.5621657116 1834 none
11548 0.9947012573 0.3211498840 0.5631924546 1918 none
13160 0.9951289739 0.3217821326 0.5622373448 2075 none
13216 0.9975979642 0.3211089507 0.5648638968 1999 C5
13216 0.9985612418 0.3217455769 0.5641953200 2159 none
13616 0.9982213353 0.3218110702 0.5638849093 639 C4


==> data/msmarco_selected.dat <==
cost effectiveness mrr recall configuration_id label
472 0.0550944666 0.1833444194 0.3055157593 2080 C1
944 0.7286466756 0.2833257152 0.4879775549 2085 C2
13616 0.9982213353 0.3218110702 0.5638849093 639 C3
13216 0.9975979642 0.3211089507 0.5648638968 1999 C4
28352 0.9940981501 0.3213349934 0.5625119389 239 C5

==> data/scifact_all.dat <==
cost effectiveness mrr recall configuration_id label
197 0.0372962333 0.5126706349 0.5565555556 0 none
389 0.5261587980 0.6050079365 0.6790555556 1 none
581 0.5908151865 0.6173928571 0.6949444444 2 none
773 0.5738793041 0.6140595238 0.6909444444 3 none
202 0.0946365696 0.5213148148 0.5748888889 4 none
394 0.5441607099 0.6043703704 0.6908888889 5 none
586 0.6246757978 0.6165502646 0.7165555556 6 none
778 0.6126858507 0.6144669312 0.7132222222 7 none
212 0.0907936411 0.5191388889 0.5765555556 8 none
404 0.5468931203 0.6034259259 0.6942222222 9 none
596 0.6220575220 0.6138558201 0.7198888889 10 none
788 0.6221707640 0.6138928571 0.7198888889 11 none
232 0.0907936411 0.5191388889 0.5765555556 12 none
424 0.5468931203 0.6034259259 0.6942222222 13 none
616 0.6220575220 0.6138558201 0.7198888889 14 none
808 0.6221707640 0.6138928571 0.7198888889 15 none
272 0.0907936411 0.5191388889 0.5765555556 16 none
464 0.5468931203 0.6034259259 0.6942222222 17 none
656 0.6220575220 0.6138558201 0.7198888889 18 none
848 0.6221707640 0.6138928571 0.7198888889 19 none
357 0.1346202708 0.5326150794 0.5781111111 20 none
709 0.5947322091 0.6195317460 0.6933888889 21 none
1061 0.7836220101 0.6538611111 0.7431666667 22 none
1413 0.7924646235 0.6555277778 0.7453888889 23 none
362 0.3497397144 0.5668227513 0.6436666667 24 none
714 0.7546817875 0.6340105820 0.7620000000 25 none
1066 0.8844454838 0.6565383598 0.7981111111 26 none
1418 0.9087350252 0.6603161376 0.8056666667 27 none
372 0.3564219220 0.5638002646 0.6531111111 28 none
724 0.7487374032 0.6314537037 0.7631111111 29 none
1076 0.8482709910 0.6505277778 0.7875555556 30 none
1428 0.8790047184 0.6534722222 0.8004444444 31 none
392 0.3484593681 0.5621150794 0.6514444444 32 none
744 0.7488061573 0.6314761905 0.7631111111 33 none
1096 0.8531954437 0.6503002646 0.7908888889 34 none
1448 0.8789885410 0.6534669312 0.8004444444 35 none
432 0.3484593681 0.5621150794 0.6514444444 36 none
784 0.7488061573 0.6314761905 0.7631111111 37 none
1136 0.8531954437 0.6503002646 0.7908888889 38 none
1488 0.8789885410 0.6534669312 0.8004444444 39 none
605 0.1685250209 0.5400277778 0.5847777778 40 none
1205 0.5266120117 0.6085873016 0.6728333333 41 none
1805 0.7373539895 0.6490833333 0.7243888889 42 none
2405 0.7482446938 0.6501944444 0.7288333333 43 none
610 0.3672409145 0.5740171958 0.6410000000 44 none
1210 0.7349857971 0.6331137566 0.7519444444 45 none
1810 0.8883551185 0.6634232804 0.7879444444 46 none
2410 0.8779032353 0.6585343915 0.7906111111 47 none
620 0.4518586625 0.5847817460 0.6716666667 48 none
1220 0.7643385420 0.6318690476 0.7716111111 49 none
1820 0.9078174635 0.6590357143 0.8074444444 50 none
2420 0.8912496177 0.6558227513 0.8034444444 51 none
640 0.4940902557 0.5880555556 0.6907777778 52 none
1240 0.7534853574 0.6312910053 0.7662222222 53 none
1840 0.8949070134 0.6569576720 0.8035555556 54 none
2440 0.8903857358 0.6558465608 0.8028888889 55 none
680 0.4908692659 0.5897592593 0.6857777778 56 none
1280 0.7459264513 0.6288187831 0.7662222222 57 none
1880 0.8916917484 0.6559060847 0.8035555556 58 none
2480 0.8876800599 0.6549616402 0.8028888889 59 none
1085 0.1817646051 0.5455833333 0.5825555556 60 none
2165 0.5192176636 0.6046984127 0.6755000000 61 none
3245 0.7421461861 0.6455039683 0.7337222222 62 none
4325 0.7710715777 0.6488373016 0.7448333333 63 none
1090 0.4452733270 0.5891838624 0.6597777778 64 none
2170 0.7082949219 0.6265899471 0.7479444444 65 none
3250 0.8603991994 0.6551071429 0.7864444444 66 none
4330 0.8919472961 0.6584404762 0.7991111111 67 none
1100 0.5199011942 0.5963134921 0.6911111111 68 none
2180 0.7828236236 0.6335952381 0.7794444444 69 none
3260 0.9209009626 0.6562380952 0.8202777778 70 none
4340 0.9494497212 0.6604285714 0.8296111111 71 none
1120 0.5363514551 0.5912777778 0.7100000000 72 none
2200 0.7770706547 0.6295079365 0.7834444444 73 none
3280 0.8859689977 0.6461917989 0.8177777778 74 none
4360 0.9210094594 0.6515251323 0.8288888889 75 none
1160 0.5501976931 0.5970317460 0.7077777778 76 none
2240 0.8105414324 0.6337764550 0.7955555556 77 none
3320 0.8717724417 0.6436931217 0.8138888889 78 none
4400 0.9041872918 0.6487804233 0.8238888889 79 none
1733 0.1817646051 0.5455833333 0.5825555556 80 none
3461 0.5440614746 0.6073095238 0.6855000000 81 none
5189 0.7533717494 0.6473373016 0.7370555556 82 none
6917 0.7549199856 0.6453928571 0.7415000000 83 none
1738 0.4294614611 0.5858505291 0.6564444444 84 none
3466 0.7562126560 0.6346031746 0.7618333333 85 none
5194 0.8813943570 0.6582976190 0.7931111111 86 none
6922 0.8923598206 0.6585753968 0.7991111111 87 none
1748 0.5006600275 0.5922261905 0.6871111111 88 none
3476 0.8471760896 0.6436137566 0.7994444444 89 none
5204 0.9066671844 0.6543399471 0.8152777778 90 none
6932 0.9373392313 0.6592248677 0.8246111111 91 none
1768 0.5417579571 0.5928928571 0.7102777778 92 none
3496 0.8716386278 0.6448134921 0.8117777778 93 none
5224 0.9691860324 0.6596230159 0.8427777778 94 none
6952 0.9558962006 0.6583399471 0.8372222222 95 none
1808 0.4996928651 0.5881111111 0.6940000000 96 none
3536 0.8292555719 0.6362208995 0.8022222222 97 none
5264 0.8940003058 0.6478994709 0.8194444444 98 none
6992 0.9052088689 0.6503399471 0.8216666667 99 none
197 0.0717834232 0.5179761905 0.5673888889 100 none
389 0.5281608078 0.6033650794 0.6832222222 101 none
581 0.6113527535 0.6174007937 0.7071111111 102 none
773 0.5989129370 0.6140674603 0.7057777778 103 none
202 0.1006602999 0.5205277778 0.5798888889 104 none
394 0.5379728413 0.6023465608 0.6908888889 105 none
586 0.6133354165 0.6128412698 0.7165555556 106 none
778 0.6134486586 0.6128783069 0.7165555556 107 none
212 0.1006602999 0.5205277778 0.5798888889 108 none
404 0.5379728413 0.6023465608 0.6908888889 109 none
596 0.6133354165 0.6128412698 0.7165555556 110 none
788 0.6134486586 0.6128783069 0.7165555556 111 none
232 0.1006602999 0.5205277778 0.5798888889 112 none
424 0.5379728413 0.6023465608 0.6908888889 113 none
616 0.6133354165 0.6128412698 0.7165555556 114 none
808 0.6134486586 0.6128783069 0.7165555556 115 none
272 0.1006602999 0.5205277778 0.5798888889 116 none
464 0.5379728413 0.6023465608 0.6908888889 117 none
656 0.6133354165 0.6128412698 0.7165555556 118 none
848 0.6134486586 0.6128783069 0.7165555556 119 none
357 0.1907121437 0.5430873016 0.5923888889 120 none
709 0.5566639753 0.6062539683 0.6948888889 121 none
1061 0.7269990125 0.6369656085 0.7402222222 122 none
1413 0.7425346013 0.6387380952 0.7462222222 123 none
362 0.3318968274 0.5603743386 0.6447777778 124 none
714 0.7481161654 0.6323227513 0.7611666667 125 none
1066 0.8597348737 0.6513055556 0.7929444444 126 none
1418 0.9019290525 0.6565277778 0.8085000000 127 none
372 0.3455287841 0.5629947090 0.6481111111 128 none
724 0.7346783205 0.6305317460 0.7564444444 129 none
1076 0.8327397617 0.6491243386 0.7808888889 130 none
1428 0.8585328590 0.6522910053 0.7904444444 131 none
392 0.3455287841 0.5629947090 0.6481111111 132 none
744 0.7346783205 0.6305317460 0.7564444444 133 none
1096 0.8327397617 0.6491243386 0.7808888889 134 none
1448 0.8585328590 0.6522910053 0.7904444444 135 none
432 0.3455287841 0.5629947090 0.6481111111 136 none
784 0.7346783205 0.6305317460 0.7564444444 137 none
1136 0.8327397617 0.6491243386 0.7808888889 138 none
1488 0.8585328590 0.6522910053 0.7904444444 139 none
605 0.2395276556 0.5544576720 0.6007222222 140 none
1205 0.5859428020 0.6115410053 0.7026666667 141 none
1805 0.7242896075 0.6364470899 0.7395555556 142 none
2405 0.7622177412 0.6427248677 0.7506666667 143 none
610 0.3551219502 0.5684298942 0.6439444444 144 none
1210 0.7432222294 0.6351335979 0.7531666667 145 none
1810 0.9127053602 0.6656891534 0.7982777778 146 none
2410 0.8990687288 0.6623320106 0.7962777778 147 none
620 0.5072557459 0.5936481481 0.6884444444 148 none
1220 0.7770122835 0.6353095238 0.7728888889 149 none
1820 0.8831669937 0.6555687831 0.7991111111 150 none
2420 0.8669070268 0.6514761905 0.7968888889 151 none
640 0.5015852400 0.5914259259 0.6891111111 152 none
1240 0.7450771360 0.6285410053 0.7662222222 153 none
1840 0.8908424331 0.6556283069 0.8035555556 154 none
2440 0.8868307446 0.6546838624 0.8028888889 155 none
680 0.5015852400 0.5914259259 0.6891111111 156 none
1280 0.7450771360 0.6285410053 0.7662222222 157 none
1880 0.8908424331 0.6556283069 0.8035555556 158 none
2480 0.8868307446 0.6546838624 0.8028888889 159 none
1085 0.2446235474 0.5561243386 0.6007222222 160 none
2165 0.5725373294 0.6089947090 0.6993333333 161 none
3245 0.7460612820 0.6398915344 0.7462222222 162 none
4325 0.7984423771 0.6490582011 0.7606666667 163 none
1090 0.3716957663 0.5723187831 0.6467222222 164 none
2170 0.7235764692 0.6307301587 0.7495000000 165 none
3250 0.8592462594 0.6535965608 0.7885000000 166 none
4330 0.9147247028 0.6630410053 0.8042777778 167 none
1100 0.4820109479 0.5886388889 0.6825555556 168 none
2180 0.7793992952 0.6347116402 0.7753888889 169 none
3260 0.9068019090 0.6558544974 0.8126111111 170 none
4340 0.9376758586 0.6604378307 0.8226111111 171 none
1120 0.5620971058 0.5964814815 0.7158333333 172 none
2200 0.7890488187 0.6304232804 0.7888888889 173 none
3280 0.8638147200 0.6429285714 0.8105555556 174 none
4360 0.9044825300 0.6488769841 0.8238888889 175 none
1160 0.5578497239 0.5949391534 0.7161111111 176 none
2240 0.8002080964 0.6303968254 0.7955555556 177 none
3320 0.8680920754 0.6424894180 0.8138888889 178 none
4400 0.9007495871 0.6476560847 0.8238888889 179 none
1733 0.2446235474 0.5561243386 0.6007222222 180 none
3461 0.5939692777 0.6123280423 0.7060000000 181 none
5189 0.7392521581 0.6395026455 0.7428888889 182 none
6917 0.7834798264 0.6460026455 0.7573333333 183 none
1738 0.3796016992 0.5739854497 0.6483888889 184 none
3466 0.7131582017 0.6273227513 0.7495000000 185 none
5194 0.8540581354 0.6528187831 0.7868333333 186 none
6922 0.9149139997 0.6621838624 0.8059444444 187 none
1748 0.4832776200 0.5899722222 0.6808888889 188 none
3476 0.7919206989 0.6357433862 0.7809444444 189 none
5204 0.8846500648 0.6522857143 0.8059444444 190 none
6932 0.9131459316 0.6560912698 0.8159444444 191 none
1768 0.5866378702 0.6008928571 0.7223888889 192 none
3496 0.8564493658 0.6445634921 0.8032222222 193 none
5224 0.9311853806 0.6552208995 0.8282222222 194 none
6952 0.9427749362 0.6571732804 0.8315555556 195 none
1808 0.5608482392 0.5946944444 0.7183333333 196 none
3536 0.8332813891 0.6347804233 0.8072222222 197 none
5264 0.9122347773 0.6504933862 0.8255555556 198 none
6992 0.9180877869 0.6517949735 0.8266666667 199 none
197 0.0987918063 0.5199166667 0.5798888889 200 none
389 0.5363470092 0.6018148148 0.6908888889 201 none
581 0.6117095844 0.6123095238 0.7165555556 202 none
773 0.6118228265 0.6123465608 0.7165555556 203 none
202 0.0987918063 0.5199166667 0.5798888889 204 none
394 0.5363470092 0.6018148148 0.6908888889 205 none
586 0.6117095844 0.6123095238 0.7165555556 206 none
778 0.6118228265 0.6123465608 0.7165555556 207 none
212 0.0987918063 0.5199166667 0.5798888889 208 none
404 0.5363470092 0.6018148148 0.6908888889 209 none
596 0.6117095844 0.6123095238 0.7165555556 210 none
788 0.6118228265 0.6123465608 0.7165555556 211 none
232 0.0987918063 0.5199166667 0.5798888889 212 none
424 0.5363470092 0.6018148148 0.6908888889 213 none
616 0.6117095844 0.6123095238 0.7165555556 214 none
808 0.6118228265 0.6123465608 0.7165555556 215 none
272 0.0987918063 0.5199166667 0.5798888889 216 none
464 0.5363470092 0.6018148148 0.6908888889 217 none
656 0.6117095844 0.6123095238 0.7165555556 218 none
848 0.6118228265 0.6123465608 0.7165555556 219 none
357 0.2082760919 0.5440833333 0.6010000000 220 none
709 0.5869482365 0.6115634921 0.7032222222 221 none
1061 0.7280556054 0.6353505291 0.7437777778 222 none
1413 0.7384968783 0.6372949735 0.7464444444 223 none
362 0.3379431434 0.5623518519 0.6447777778 224 none
714 0.7345650785 0.6304947090 0.7564444444 225 none
1066 0.8326265197 0.6490873016 0.7808888889 226 none
1418 0.8584196169 0.6522539683 0.7904444444 227 none
372 0.3379431434 0.5623518519 0.6447777778 228 none
724 0.7345650785 0.6304947090 0.7564444444 229 none
1076 0.8326265197 0.6490873016 0.7808888889 230 none
1428 0.8584196169 0.6522539683 0.7904444444 231 none
392 0.3379431434 0.5623518519 0.6447777778 232 none
744 0.7345650785 0.6304947090 0.7564444444 233 none
1096 0.8326265197 0.6490873016 0.7808888889 234 none
1448 0.8584196169 0.6522539683 0.7904444444 235 none
432 0.3379431434 0.5623518519 0.6447777778 236 none
784 0.7345650785 0.6304947090 0.7564444444 237 none
1136 0.8326265197 0.6490873016 0.7808888889 238 none
1488 0.8584196169 0.6522539683 0.7904444444 239 none
605 0.2415544392 0.5518425926 0.6066666667 240 none
1205 0.6100485441 0.6163002646 0.7083333333 241 none
1805 0.7519412716 0.6427949735 0.7444444444 242 none
2405 0.7431734175 0.6402949735 0.7437777778 243 none
610 0.4083237523 0.5767314815 0.6604444444 244 none
1210 0.7221192750 0.6343280423 0.7421111111 245 none
1810 0.8257554879 0.6535185185 0.7687777778 246 none
2410 0.8162800635 0.6494391534 0.7705555556 247 none
620 0.4980103423 0.5906243386 0.6884444444 248 none
1220 0.7442278207 0.6282632275 0.7662222222 249 none
1820 0.8899931178 0.6553505291 0.8035555556 250 none
2420 0.8859814293 0.6544060847 0.8028888889 251 none
640 0.4980103423 0.5906243386 0.6884444444 252 none
1240 0.7442278207 0.6282632275 0.7662222222 253 none
1840 0.8899931178 0.6553505291 0.8035555556 254 none
2440 0.8859814293 0.6544060847 0.8028888889 255 none
680 0.4980103423 0.5906243386 0.6884444444 256 none
1280 0.7442278207 0.6282632275 0.7662222222 257 none
1880 0.8899931178 0.6553505291 0.8035555556 258 none
2480 0.8859814293 0.6544060847 0.8028888889 259 none
1085 0.2500475921 0.5546203704 0.6066666667 260 none
2165 0.6422384861 0.6231521164 0.7150000000 261 none
3245 0.7810316591 0.6467949735 0.7544444444 262 none
4325 0.7880756709 0.6476283069 0.7571111111 263 none
1090 0.4241356182 0.5800648148 0.6637777778 264 none
2170 0.7130048668 0.6331851852 0.7387777778 265 none
3250 0.8310504457 0.6515740741 0.7754444444 266 none
4330 0.8636477997 0.6557407407 0.7872222222 267 none
1100 0.4515419766 0.5816759259 0.6771111111 268 none
2180 0.7908919613 0.6360502646 0.7797777778 269 none
3260 0.8659616970 0.6476746032 0.8032222222 270 none
4340 0.9030502497 0.6524523810 0.8165555556 271 none
1120 0.5550186730 0.5940132275 0.7161111111 272 none
2200 0.7988491920 0.6299523810 0.7955555556 273 none
3280 0.8667331709 0.6420449735 0.8138888889 274 none
4360 0.8993906826 0.6472116402 0.8238888889 275 none
1160 0.5550186730 0.5940132275 0.7161111111 276 none
2240 0.7988491920 0.6299523810 0.7955555556 277 none
3320 0.8667331709 0.6420449735 0.8138888889 278 none
4400 0.8993906826 0.6472116402 0.8238888889 279 none
1733 0.2500475921 0.5546203704 0.6066666667 280 none
3461 0.6422384861 0.6231521164 0.7150000000 281 none
5189 0.7827302897 0.6473505291 0.7544444444 282 none
6917 0.7897743015 0.6481838624 0.7571111111 283 none
1738 0.4241356182 0.5800648148 0.6637777778 284 none
3466 0.7330779107 0.6360740741 0.7454444444 285 none
5194 0.8361463375 0.6532407407 0.7754444444 286 none
6922 0.8580277172 0.6557407407 0.7838888889 287 none
1748 0.4515419766 0.5816759259 0.6771111111 288 none
3476 0.7914258166 0.6362248677 0.7797777778 289 none
5204 0.8816724540 0.6509748677 0.8065555556 290 none
6932 0.9114568952 0.6533637566 0.8198888889 291 none
1768 0.5661382950 0.5948928571 0.7211111111 292 none
3496 0.8143681836 0.6359470899 0.7938888889 293 none
5224 0.8581687955 0.6410820106 0.8105555556 294 none
6952 0.8842719779 0.6459431217 0.8172222222 295 none
1808 0.5805193505 0.5940820106 0.7311111111 296 none
3536 0.8275343556 0.6329007937 0.8072222222 297 none
5264 0.8841240171 0.6431375661 0.8222222222 298 none
6992 0.8898880509 0.6444100529 0.8233333333 299 none
149 0.0903625237 0.5256150794 0.5645555556 300 none
293 0.5288668726 0.6071190476 0.6768333333 301 none
437 0.5906355891 0.6185595238 0.6927222222 302 none
581 0.5895115726 0.6185595238 0.6920555556 303 none
154 0.1381255038 0.5307592593 0.5835555556 304 none
298 0.5515017282 0.6057910053 0.6926666667 305 none
442 0.6344882344 0.6191468254 0.7176666667 306 none
586 0.6503001003 0.6224801587 0.7210000000 307 none
164 0.1416012882 0.5291388889 0.5885555556 308 none
308 0.5531178957 0.6044814815 0.6960000000 309 none
452 0.6371802013 0.6181891534 0.7210000000 310 none
596 0.6529920672 0.6215224868 0.7243333333 311 none
184 0.1416012882 0.5291388889 0.5885555556 312 none
328 0.5531178957 0.6044814815 0.6960000000 313 none
472 0.6371802013 0.6181891534 0.7210000000 314 none
616 0.6529920672 0.6215224868 0.7243333333 315 none
224 0.1416012882 0.5291388889 0.5885555556 316 none
368 0.5531178957 0.6044814815 0.6960000000 317 none
512 0.6371802013 0.6181891534 0.7210000000 318 none
656 0.6529920672 0.6215224868 0.7243333333 319 none
269 0.1911488473 0.5470595238 0.5854444444 320 none
533 0.5520828210 0.6131190476 0.6797222222 321 none
797 0.7215790304 0.6447817460 0.7228333333 322 none
1061 0.7559497742 0.6486706349 0.7361666667 323 none
274 0.4072507548 0.5812208995 0.6516666667 324 none
538 0.7335242782 0.6348108466 0.7480000000 325 none
802 0.8436448934 0.6560608466 0.7747777778 326 none
1066 0.8646168001 0.6572830688 0.7850000000 327 none
284 0.4128848432 0.5771203704 0.6624444444 328 none
548 0.6956043029 0.6254722222 0.7424444444 329 none
812 0.7997020803 0.6438333333 0.7708888889 330 none
1076 0.8208040369 0.6458333333 0.7797777778 331 none
304 0.4060263991 0.5757962963 0.6607777778 332 none
568 0.6912298829 0.6258796296 0.7391111111 333 none
832 0.7953276603 0.6442407407 0.7675555556 334 none
1096 0.8217021997 0.6464947090 0.7791111111 335 none
344 0.4060263991 0.5757962963 0.6607777778 336 none
608 0.6912298829 0.6258796296 0.7391111111 337 none
872 0.7953276603 0.6442407407 0.7675555556 338 none
1136 0.8217021997 0.6464947090 0.7791111111 339 none
437 0.1470930725 0.5366944444 0.5781111111 340 none
869 0.5619145338 0.6146190476 0.6828333333 341 none
1301 0.7270942747 0.6451150794 0.7255000000 342 none
1733 0.7532969902 0.6481706349 0.7355000000 343 none
442 0.3466728829 0.5691283069 0.6376666667 344 none
874 0.7603812167 0.6377433862 0.7586111111 345 none
1306 0.8569955830 0.6560158730 0.7827777778 346 none
1738 0.8981356374 0.6610158730 0.7981111111 347 none
452 0.4321399462 0.5801706349 0.6683333333 348 none
884 0.7746581690 0.6334060847 0.7749444444 349 none
1316 0.8564329959 0.6459060847 0.8007777778 350 none
1748 0.8944611005 0.6524616402 0.8114444444 351 none
472 0.4226747638 0.5738888889 0.6741111111 352 none
904 0.7444680138 0.6301798942 0.7628888889 353 none
1336 0.8255444797 0.6416243386 0.7902222222 354 none
1768 0.8690004286 0.6503227513 0.8002222222 355 none
512 0.4039816341 0.5723703704 0.6657777778 356 none
944 0.7543346727 0.6315687831 0.7662222222 357 none
1376 0.8345618233 0.6427354497 0.7935555556 358 none
1808 0.8788670875 0.6517116402 0.8035555556 359 none
757 0.1817646051 0.5455833333 0.5825555556 360 none
1509 0.5268761027 0.6053650794 0.6788333333 361 none
2261 0.7528475587 0.6490039683 0.7337222222 362 none
3013 0.7543957949 0.6470595238 0.7381666667 363 none
762 0.4294614611 0.5858505291 0.6564444444 364 none
1514 0.7099725079 0.6277513228 0.7468333333 365 none
2266 0.8812826909 0.6600992063 0.7897777778 366 none
3018 0.8865698752 0.6585198413 0.7957777778 367 none
772 0.5101141618 0.5934801587 0.6904444444 368 none
1524 0.7863535606 0.6338306878 0.7811111111 369 none
2276 0.9107722083 0.6556825397 0.8152777778 370 none
3028 0.9261662446 0.6574087302 0.8212777778 371 none
792 0.5416722550 0.5911798942 0.7133333333 372 none
1544 0.7930912513 0.6310714286 0.7901111111 373 none
2296 0.9223052998 0.6507235450 0.8311111111 374 none
3048 0.9345549086 0.6522791005 0.8355555556 375 none
832 0.5211947056 0.5912222222 0.7011111111 376 none
1584 0.8099590448 0.6335859788 0.7955555556 377 none
2336 0.9030532955 0.6465714286 0.8272222222 378 none
3088 0.9190228914 0.6499563492 0.8305555556 379 none
1397 0.1817646051 0.5455833333 0.5825555556 380 none
2789 0.5440614746 0.6073095238 0.6855000000 381 none
4181 0.7533717494 0.6473373016 0.7370555556 382 none
5573 0.7549199856 0.6453928571 0.7415000000 383 none
1402 0.4294614611 0.5858505291 0.6564444444 384 none
2794 0.7562126560 0.6346031746 0.7618333333 385 none
4186 0.8812972924 0.6582658730 0.7931111111 386 none
5578 0.8973586478 0.6602103175 0.7991111111 387 none
1412 0.5006600275 0.5922261905 0.6871111111 388 none
2804 0.8473580858 0.6436732804 0.7994444444 389 none
4196 0.9065539424 0.6543029101 0.8152777778 390 none
5588 0.9372259892 0.6591878307 0.8246111111 391 none
1432 0.5499259854 0.5937261905 0.7136111111 392 none
2824 0.8714970752 0.6447671958 0.8117777778 393 none
4216 0.9688624837 0.6595171958 0.8427777778 394 none
5608 0.9637406802 0.6590674603 0.8405555556 395 none
1472 0.5070115781 0.5886666667 0.6973333333 396 none
2864 0.8292555719 0.6362208995 0.8022222222 397 none
4256 0.9014816160 0.6478955026 0.8238888889 398 none
5648 0.9193245727 0.6512804233 0.8283333333 399 none
149 0.1251390163 0.5288095238 0.5793888889 400 none
293 0.5332615667 0.6044206349 0.6843333333 401 none
437 0.6302027555 0.6211150794 0.7115555556 402 none
581 0.6395200120 0.6230595238 0.7135555556 403 none
154 0.1523172624 0.5308055556 0.5918888889 404 none
298 0.5509096759 0.6037592593 0.6960000000 405 none
442 0.6352550866 0.6175595238 0.7210000000 406 none
586 0.6510669525 0.6208928571 0.7243333333 407 none
164 0.1523172624 0.5308055556 0.5918888889 408 none
308 0.5509096759 0.6037592593 0.6960000000 409 none
452 0.6352550866 0.6175595238 0.7210000000 410 none
596 0.6510669525 0.6208928571 0.7243333333 411 none
184 0.1523172624 0.5308055556 0.5918888889 412 none
328 0.5509096759 0.6037592593 0.6960000000 413 none
472 0.6352550866 0.6175595238 0.7210000000 414 none
616 0.6510669525 0.6208928571 0.7243333333 415 none
224 0.1523172624 0.5308055556 0.5918888889 416 none
368 0.5509096759 0.6037592593 0.6960000000 417 none
512 0.6352550866 0.6175595238 0.7210000000 418 none
656 0.6510669525 0.6208928571 0.7243333333 419 none
269 0.2265678504 0.5529761905 0.5957222222 420 none
533 0.5490506545 0.6063373016 0.6902222222 421 none
797 0.6895333889 0.6309616402 0.7288888889 422 none
1061 0.7310653612 0.6387857143 0.7393333333 423 none
274 0.3925581079 0.5754351852 0.6534444444 424 none
538 0.6928366138 0.6269259259 0.7381666667 425 none
802 0.8107791230 0.6461388889 0.7732777778 426 none
1066 0.8428639814 0.6498928571 0.7855000000 427 none
284 0.4031241256 0.5766851852 0.6574444444 428 none
548 0.6709157535 0.6247500000 0.7291111111 429 none
812 0.7813413760 0.6433425926 0.7608888889 430 none
1076 0.8077159154 0.6455965608 0.7724444444 431 none
304 0.4031241256 0.5766851852 0.6574444444 432 none
568 0.6709157535 0.6247500000 0.7291111111 433 none
832 0.7813413760 0.6433425926 0.7608888889 434 none
1096 0.8077159154 0.6455965608 0.7724444444 435 none
344 0.4031241256 0.5766851852 0.6574444444 436 none
608 0.6709157535 0.6247500000 0.7291111111 437 none
872 0.7813413760 0.6433425926 0.7608888889 438 none
1136 0.8077159154 0.6455965608 0.7724444444 439 none
437 0.2129998155 0.5494576720 0.5940555556 440 none
869 0.5871439765 0.6119338624 0.7026666667 441 none
1301 0.7242168091 0.6364232804 0.7395555556 442 none
1733 0.7616353535 0.6425343915 0.7506666667 443 none
442 0.3503657846 0.5668743386 0.6439444444 444 none
874 0.7307016834 0.6319576720 0.7515000000 445 none
1306 0.8587583452 0.6535595238 0.7882777778 446 none
1738 0.8996090969 0.6606706349 0.7996111111 447 none
452 0.4359818065 0.5795277778 0.6717777778 448 none
884 0.7642433511 0.6348095238 0.7662222222 449 none
1316 0.8447487396 0.6466798942 0.7924444444 450 none
1748 0.8842622618 0.6534761905 0.8035555556 451 none
472 0.4146976083 0.5740370370 0.6691111111 452 none
904 0.7534853574 0.6312910053 0.7662222222 453 none
1336 0.8337125080 0.6424576720 0.7935555556 454 none
1768 0.8780177722 0.6514338624 0.8035555556 455 none
512 0.4146976083 0.5740370370 0.6691111111 456 none
944 0.7534853574 0.6312910053 0.7662222222 457 none
1376 0.8337125080 0.6424576720 0.7935555556 458 none
1808 0.8780177722 0.6514338624 0.8035555556 459 none
757 0.2446235474 0.5561243386 0.6007222222 460 none
1509 0.5725373294 0.6089947090 0.6993333333 461 none
2261 0.7310841298 0.6386693122 0.7395555556 462 none
3013 0.7676533590 0.6445026455 0.7506666667 463 none
762 0.3716957663 0.5723187831 0.6467222222 464 none
1514 0.6984237110 0.6261798942 0.7428333333 465 none
2266 0.8382882890 0.6513373016 0.7801666667 466 none
3018 0.8974455227 0.6601468254 0.7992777778 467 none
772 0.4858527733 0.5895277778 0.6832222222 468 none
1524 0.7745104189 0.6355634921 0.7709444444 469 none
2276 0.9060092147 0.6555952381 0.8126111111 470 none
3028 0.9364018856 0.6600211640 0.8226111111 471 none
792 0.5489831422 0.5943981481 0.7118333333 472 none
1544 0.8060683719 0.6323134921 0.7955555556 473 none
2296 0.9168283806 0.6510767196 0.8272222222 474 none
3048 0.9356517177 0.6535568783 0.8338888889 475 none
832 0.5322698397 0.5920873016 0.7061111111 476 none
1584 0.8045112939 0.6318042328 0.7955555556 477 none
2336 0.8914208279 0.6464431217 0.8205555556 478 none
3088 0.9075724199 0.6498875661 0.8238888889 479 none
1397 0.2446235474 0.5561243386 0.6007222222 480 none
2789 0.5939692777 0.6123280423 0.7060000000 481 none
4181 0.7375535276 0.6389470899 0.7428888889 482 none
5573 0.7817811959 0.6454470899 0.7573333333 483 none
1402 0.3796016992 0.5739854497 0.6483888889 484 none
2794 0.7114595711 0.6267671958 0.7495000000 485 none
4186 0.8523595048 0.6522632275 0.7868333333 486 none
5578 0.9132153691 0.6616283069 0.8059444444 487 none
1412 0.4832776200 0.5899722222 0.6808888889 488 none
2804 0.7899834512 0.6351097884 0.7809444444 489 none
4196 0.8737998389 0.6496560847 0.8042777778 490 none
5588 0.9022957056 0.6534616402 0.8142777778 491 none
1432 0.5856065588 0.6005555556 0.7223888889 492 none
2824 0.8496968630 0.6441931217 0.7998888889 493 none
4216 0.9181616537 0.6546375661 0.8215555556 494 none
5608 0.9294114832 0.6564788360 0.8248888889 495 none
1472 0.5668929793 0.5948333333 0.7216666667 496 none
2864 0.8324320738 0.6345026455 0.8072222222 497 none
4256 0.9182956948 0.6506375661 0.8288888889 498 none
5648 0.9308850298 0.6523042328 0.8333333333 499 none
149 0.1509583580 0.5303611111 0.5918888889 500 none
293 0.5504000868 0.6035925926 0.6960000000 501 none
437 0.6347454975 0.6173928571 0.7210000000 502 none
581 0.6505573634 0.6207261905 0.7243333333 503 none
154 0.1509583580 0.5303611111 0.5918888889 504 none
298 0.5504000868 0.6035925926 0.6960000000 505 none
442 0.6347454975 0.6173928571 0.7210000000 506 none
586 0.6505573634 0.6207261905 0.7243333333 507 none
164 0.1509583580 0.5303611111 0.5918888889 508 none
308 0.5504000868 0.6035925926 0.6960000000 509 none
452 0.6347454975 0.6173928571 0.7210000000 510 none
596 0.6505573634 0.6207261905 0.7243333333 511 none
184 0.1509583580 0.5303611111 0.5918888889 512 none
328 0.5504000868 0.6035925926 0.6960000000 513 none
472 0.6347454975 0.6173928571 0.7210000000 514 none
616 0.6505573634 0.6207261905 0.7243333333 515 none
224 0.1509583580 0.5303611111 0.5918888889 516 none
368 0.5504000868 0.6035925926 0.6960000000 517 none
512 0.6347454975 0.6173928571 0.7210000000 518 none
656 0.6505573634 0.6207261905 0.7243333333 519 none
269 0.2508758976 0.5539722222 0.6083333333 520 none
533 0.5666257031 0.6100634921 0.6938888889 521 none
797 0.6716904322 0.6275767196 0.7244444444 522 none
1061 0.6986327577 0.6318544974 0.7326666667 523 none
274 0.4020321488 0.5763280423 0.6574444444 524 none
538 0.6707742009 0.6247037037 0.7291111111 525 none
802 0.7811998235 0.6432962963 0.7608888889 526 none
1066 0.8075743628 0.6455502646 0.7724444444 527 none
284 0.4020321488 0.5763280423 0.6574444444 528 none
548 0.6707742009 0.6247037037 0.7291111111 529 none
812 0.7811998235 0.6432962963 0.7608888889 530 none
1076 0.8075743628 0.6455502646 0.7724444444 531 none
304 0.4020321488 0.5763280423 0.6574444444 532 none
568 0.6707742009 0.6247037037 0.7291111111 533 none
832 0.7811998235 0.6432962963 0.7608888889 534 none
1096 0.8075743628 0.6455502646 0.7724444444 535 none
344 0.4020321488 0.5763280423 0.6574444444 536 none
608 0.6707742009 0.6247037037 0.7291111111 537 none
872 0.7811998235 0.6432962963 0.7608888889 538 none
1136 0.8075743628 0.6455502646 0.7724444444 539 none
437 0.2342357261 0.5512870370 0.6033333333 540 none
869 0.6072595126 0.6172261905 0.7050000000 541 none
1301 0.7525074818 0.6429801587 0.7444444444 542 none
1733 0.7595514936 0.6438134921 0.7471111111 543 none
442 0.3846059535 0.5717314815 0.6554444444 544 none
874 0.7127622053 0.6331058201 0.7387777778 545 none
1306 0.8006011538 0.6471296296 0.7654444444 546 none
1738 0.8501266166 0.6549947090 0.7805555556 547 none
452 0.4113653721 0.5733148148 0.6684444444 548 none
884 0.7526360421 0.6310132275 0.7662222222 549 none
1316 0.8328631927 0.6421798942 0.7935555556 550 none
1748 0.8771684569 0.6511560847 0.8035555556 551 none
472 0.4113653721 0.5733148148 0.6684444444 552 none
904 0.7526360421 0.6310132275 0.7662222222 553 none
1336 0.8328631927 0.6421798942 0.7935555556 554 none
1768 0.8771684569 0.6511560847 0.8035555556 555 none
512 0.4113653721 0.5733148148 0.6684444444 556 none
944 0.7526360421 0.6310132275 0.7662222222 557 none
1376 0.8328631927 0.6421798942 0.7935555556 558 none
1808 0.8771684569 0.6511560847 0.8035555556 559 none
757 0.2500475921 0.5546203704 0.6066666667 560 none
1509 0.6422384861 0.6231521164 0.7150000000 561 none
2261 0.7683193477 0.6463134921 0.7477777778 562 none
3013 0.7753633596 0.6471468254 0.7504444444 563 none
762 0.4241356182 0.5800648148 0.6637777778 564 none
1514 0.7130048668 0.6331851852 0.7387777778 565 none
2266 0.8237317327 0.6510185185 0.7721111111 566 none
3018 0.8563290867 0.6551851852 0.7838888889 567 none
772 0.4515419766 0.5816759259 0.6771111111 568 none
1524 0.7806457630 0.6352724868 0.7751111111 569 none
2276 0.8789026988 0.6508042328 0.8052222222 570 none
3028 0.8938798509 0.6520264550 0.8118888889 571 none
792 0.5290424416 0.5910317460 0.7061111111 572 none
1544 0.8026428002 0.6311931217 0.7955555556 573 none
2296 0.8895523342 0.6458320106 0.8205555556 574 none
3048 0.9057039263 0.6492764550 0.8238888889 575 none
832 0.5290424416 0.5910317460 0.7061111111 576 none
1584 0.8026428002 0.6311931217 0.7955555556 577 none
2336 0.8895523342 0.6458320106 0.8205555556 578 none
3088 0.9057039263 0.6492764550 0.8238888889 579 none
1397 0.2500475921 0.5546203704 0.6066666667 580 none
2789 0.6422384861 0.6231521164 0.7150000000 581 none
4181 0.7827302897 0.6473505291 0.7544444444 582 none
5573 0.7897743015 0.6481838624 0.7571111111 583 none
1402 0.4241356182 0.5800648148 0.6637777778 584 none
2794 0.7330779107 0.6360740741 0.7454444444 585 none
4186 0.8361463375 0.6532407407 0.7754444444 586 none
5578 0.8580277172 0.6557407407 0.7838888889 587 none
1412 0.4515419766 0.5816759259 0.6771111111 588 none
2804 0.7914258166 0.6362248677 0.7797777778 589 none
4196 0.8816724540 0.6509748677 0.8065555556 590 none
5588 0.9037984561 0.6526970899 0.8165555556 591 none
1432 0.5652889798 0.5946150794 0.7211111111 592 none
2824 0.8068796075 0.6353359788 0.7905555556 593 none
4216 0.8573194802 0.6408042328 0.8105555556 594 none
5608 0.8834226626 0.6456653439 0.8172222222 595 none
1472 0.5863942276 0.5941653439 0.7344444444 596 none
2864 0.8266850403 0.6326230159 0.8072222222 597 none
4256 0.9010101065 0.6449841270 0.8288888889 598 none
5648 0.9135266430 0.6466269841 0.8333333333 599 none
93 0.0438286603 0.5157261905 0.5548888889 600 none
181 0.4955201744 0.6029523810 0.6646111111 601 none
269 0.6053340487 0.6248373016 0.6900555556 602 none
357 0.6020989119 0.6226150794 0.6921666667 603 none
98 0.1181048790 0.5277037037 0.5772222222 604 none
186 0.5086621325 0.5976005291 0.6821111111 605 none
274 0.6300140011 0.6194603175 0.7144444444 606 none
362 0.6339648666 0.6202010582 0.7154444444 607 none
108 0.1125633199 0.5249722222 0.5788888889 608 none
196 0.5061126107 0.5949285714 0.6854444444 609 none
284 0.6216907112 0.6167380952 0.7144444444 610 none
372 0.6391465823 0.6182195767 0.7221111111 611 none
128 0.1125633199 0.5249722222 0.5788888889 612 none
216 0.5061126107 0.5949285714 0.6854444444 613 none
304 0.6216907112 0.6167380952 0.7144444444 614 none
392 0.6391465823 0.6182195767 0.7221111111 615 none
168 0.1125633199 0.5249722222 0.5788888889 616 none
256 0.5061126107 0.5949285714 0.6854444444 617 none
344 0.6216907112 0.6167380952 0.7144444444 618 none
432 0.6391465823 0.6182195767 0.7221111111 619 none
173 0.1800951426 0.5428928571 0.5864444444 620 none
341 0.5987312917 0.6199206349 0.6950555556 621 none
509 0.7018448368 0.6378373016 0.7237222222 622 none
677 0.7285474071 0.6422817460 0.7315000000 623 none
178 0.4331960496 0.5858465608 0.6586666667 624 none
346 0.7690760974 0.6408015873 0.7582222222 625 none
514 0.8522858661 0.6536177249 0.7843333333 626 none
682 0.8541340152 0.6525066138 0.7874444444 627 none
188 0.4369660039 0.5815039683 0.6687777778 628 none
356 0.7393216820 0.6341335979 0.7526666667 629 none
524 0.8139913415 0.6459947090 0.7754444444 630 none
692 0.8125722793 0.6445502646 0.7772222222 631 none
208 0.4442353967 0.5811243386 0.6737777778 632 none
376 0.7423719163 0.6360502646 0.7510000000 633 none
544 0.8091235097 0.6462407407 0.7721111111 634 none
712 0.8141010468 0.6450502646 0.7772222222 635 none
248 0.4442353967 0.5811243386 0.6737777778 636 none
416 0.7423719163 0.6360502646 0.7510000000 637 none
584 0.8091235097 0.6462407407 0.7721111111 638 none
752 0.8141010468 0.6450502646 0.7772222222 639 none
333 0.1924805792 0.5472500000 0.5858888889 640 none
661 0.5386112552 0.6073650794 0.6821666667 641 none
989 0.7195251963 0.6417817460 0.7270555556 642 none
1317 0.7591665621 0.6467817460 0.7415000000 643 none
338 0.3973135386 0.5808505291 0.6464444444 644 none
666 0.7256658267 0.6295753968 0.7528333333 645 none
994 0.8634498011 0.6550939153 0.7882777778 646 none
1322 0.8910910475 0.6571494709 0.8009444444 647 none
348 0.4515034590 0.5823373016 0.6758888889 648 none
676 0.7846931855 0.6370251323 0.7743333333 649 none
1004 0.8654762869 0.6513452381 0.7962777778 650 none
1332 0.8960901368 0.6543730159 0.8089444444 651 none
368 0.4531209569 0.5794351852 0.6821111111 652 none
696 0.7878748698 0.6350634921 0.7797777778 653 none
1024 0.8561370577 0.6481375661 0.7965555556 654 none
1352 0.8860347409 0.6505634921 0.8098888889 655 none
408 0.4567495345 0.5815410053 0.6804444444 656 none
736 0.7824084730 0.6351137566 0.7764444444 657 none
1064 0.8718057951 0.6495859788 0.8032222222 658 none
1392 0.9015902363 0.6519748677 0.8165555556 659 none
501 0.1817646051 0.5455833333 0.5825555556 660 none
997 0.5440614746 0.6073095238 0.6855000000 661 none
1493 0.7593169565 0.6492817460 0.7370555556 662 none
1989 0.7715811668 0.6490039683 0.7448333333 663 none
506 0.4294614611 0.5858505291 0.6564444444 664 none
1002 0.7450720241 0.6327976190 0.7585000000 665 none
1498 0.8778854297 0.6589880952 0.7897777778 666 none
1994 0.8887926964 0.6574087302 0.7991111111 667 none
516 0.4960009265 0.5907023810 0.6871111111 668 none
1012 0.8092430539 0.6394788360 0.7844444444 669 none
1508 0.9240166945 0.6590952381 0.8169444444 670 none
2004 0.9360134696 0.6597103175 0.8229444444 671 none
536 0.5398716926 0.5912037037 0.7122222222 672 none
1032 0.8143759222 0.6371137566 0.7917777778 673 none
1528 0.8871742166 0.6465859788 0.8177777778 674 none
2024 0.9084411690 0.6492526455 0.8255555556 675 none
576 0.5294759759 0.5920925926 0.7044444444 676 none
1072 0.8155006040 0.6363174603 0.7938888889 677 none
1568 0.8585368321 0.6412023810 0.8105555556 678 none
2064 0.8832811101 0.6456190476 0.8172222222 679 none
821 0.1817646051 0.5455833333 0.5825555556 680 none
1637 0.5440614746 0.6073095238 0.6855000000 681 none
2453 0.7533717494 0.6473373016 0.7370555556 682 none
3269 0.7549199856 0.6453928571 0.7415000000 683 none
826 0.4294614611 0.5858505291 0.6564444444 684 none
1642 0.7562126560 0.6346031746 0.7618333333 685 none
2458 0.8812972924 0.6582658730 0.7931111111 686 none
3274 0.8973586478 0.6602103175 0.7991111111 687 none
836 0.5006600275 0.5922261905 0.6871111111 688 none
1652 0.8473580858 0.6436732804 0.7994444444 689 none
2468 0.9065539424 0.6543029101 0.8152777778 690 none
3284 0.9372259892 0.6591878307 0.8246111111 691 none
856 0.5499259854 0.5937261905 0.7136111111 692 none
1672 0.8714970752 0.6447671958 0.8117777778 693 none
2488 0.9688624837 0.6595171958 0.8427777778 694 none
3304 0.9637406802 0.6590674603 0.8405555556 695 none
896 0.5070115781 0.5886666667 0.6973333333 696 none
1712 0.8292555719 0.6362208995 0.8022222222 697 none
2528 0.9014816160 0.6478955026 0.8238888889 698 none
3344 0.9193245727 0.6512804233 0.8283333333 699 none
93 0.0757679044 0.5201984127 0.5657222222 700 none
181 0.4877716555 0.5938928571 0.6764444444 701 none
269 0.6066837605 0.6169153439 0.7052222222 702 none
357 0.6153374619 0.6167433862 0.7106666667 703 none
98 0.1232792940 0.5266388889 0.5822222222 704 none
186 0.5030429426 0.5939246032 0.6854444444 705 none
274 0.6186210431 0.6157341270 0.7144444444 706 none
362 0.6360769142 0.6172156085 0.7221111111 707 none
108 0.1232792940 0.5266388889 0.5822222222 708 none
196 0.5030429426 0.5939246032 0.6854444444 709 none
284 0.6186210431 0.6157341270 0.7144444444 710 none
372 0.6360769142 0.6172156085 0.7221111111 711 none
128 0.1232792940 0.5266388889 0.5822222222 712 none
216 0.5030429426 0.5939246032 0.6854444444 713 none
304 0.6186210431 0.6157341270 0.7144444444 714 none
392 0.6360769142 0.6172156085 0.7221111111 715 none
168 0.1232792940 0.5266388889 0.5822222222 716 none
256 0.5030429426 0.5939246032 0.6854444444 717 none
344 0.6186210431 0.6157341270 0.7144444444 718 none
432 0.6360769142 0.6172156085 0.7221111111 719 none
173 0.2279413564 0.5515873016 0.5990555556 720 none
341 0.5449434243 0.6024206349 0.6948888889 721 none
509 0.6815697318 0.6279894180 0.7295555556 722 none
677 0.7070549502 0.6320357143 0.7373333333 723 none
178 0.4017616495 0.5767910053 0.6564444444 724 none
346 0.7411092536 0.6362500000 0.7498888889 725 none
514 0.8303545183 0.6502129630 0.7775000000 726 none
682 0.8282628319 0.6470780423 0.7819444444 727 none
188 0.4405404289 0.5817539683 0.6704444444 728 none
356 0.7214228225 0.6347129630 0.7410000000 729 none
524 0.7883564121 0.6449629630 0.7621111111 730 none
692 0.7933339492 0.6437724868 0.7672222222 731 none
208 0.4405404289 0.5817539683 0.6704444444 732 none
376 0.7214228225 0.6347129630 0.7410000000 733 none
544 0.7883564121 0.6449629630 0.7621111111 734 none
712 0.7933339492 0.6437724868 0.7672222222 735 none
248 0.4405404289 0.5817539683 0.6704444444 736 none
416 0.7214228225 0.6347129630 0.7410000000 737 none
584 0.7883564121 0.6449629630 0.7621111111 738 none
752 0.7933339492 0.6437724868 0.7672222222 739 none
333 0.2446235474 0.5561243386 0.6007222222 740 none
661 0.5939692777 0.6123280423 0.7060000000 741 none
989 0.7392521581 0.6395026455 0.7428888889 742 none
1317 0.7834798264 0.6460026455 0.7573333333 743 none
338 0.3716957663 0.5723187831 0.6467222222 744 none
666 0.7028264415 0.6257817460 0.7461666667 745 none
994 0.8800650760 0.6570357143 0.7946111111 746 none
1322 0.9116704241 0.6611230159 0.8059444444 747 none
348 0.4551838601 0.5820092593 0.6786666667 748 none
676 0.7951082838 0.6375211640 0.7796111111 749 none
1004 0.8601910983 0.6505357143 0.7946111111 750 none
1332 0.9000169286 0.6537579365 0.8123888889 751 none
368 0.4605714533 0.5827910053 0.6804444444 752 none
696 0.7815591577 0.6348359788 0.7764444444 753 none
1024 0.8709564798 0.6493082011 0.8032222222 754 none
1352 0.9007409210 0.6516970899 0.8165555556 755 none
408 0.4605714533 0.5827910053 0.6804444444 756 none
736 0.7815591577 0.6348359788 0.7764444444 757 none
1064 0.8709564798 0.6493082011 0.8032222222 758 none
1392 0.9007409210 0.6516970899 0.8165555556 759 none
501 0.2446235474 0.5561243386 0.6007222222 760 none
997 0.5939692777 0.6123280423 0.7060000000 761 none
1493 0.7375535276 0.6389470899 0.7428888889 762 none
1989 0.7817811959 0.6454470899 0.7573333333 763 none
506 0.3796016992 0.5739854497 0.6483888889 764 none
1002 0.7114595711 0.6267671958 0.7495000000 765 none
1498 0.8508024268 0.6517539683 0.7868333333 766 none
1994 0.9116582911 0.6611190476 0.8059444444 767 none
516 0.4832776200 0.5899722222 0.6808888889 768 none
1012 0.7957070065 0.6379007937 0.7792777778 769 none
1508 0.8820454980 0.6514338624 0.8059444444 770 none
2004 0.9103998122 0.6551931217 0.8159444444 771 none
536 0.5648060380 0.5964484127 0.7175000000 772 none
1032 0.8245745686 0.6374470899 0.7972222222 773 none
1528 0.8829389155 0.6473452381 0.8138888889 774 none
2024 0.9117138430 0.6512420635 0.8238888889 775 none
576 0.5751556386 0.5960039683 0.7244444444 776 none
1072 0.8087481011 0.6359470899 0.7905555556 777 none
1568 0.8591879738 0.6414153439 0.8105555556 778 none
2064 0.8852911563 0.6462764550 0.8172222222 779 none
821 0.2446235474 0.5561243386 0.6007222222 780 none
1637 0.5939692777 0.6123280423 0.7060000000 781 none
2453 0.7375535276 0.6389470899 0.7428888889 782 none
3269 0.7817811959 0.6454470899 0.7573333333 783 none
826 0.3796016992 0.5739854497 0.6483888889 784 none
1642 0.7114595711 0.6267671958 0.7495000000 785 none
2458 0.8523595048 0.6522632275 0.7868333333 786 none
3274 0.9132153691 0.6616283069 0.8059444444 787 none
836 0.4832776200 0.5899722222 0.6808888889 788 none
1652 0.7899834512 0.6351097884 0.7809444444 789 none
2468 0.8737998389 0.6496560847 0.8042777778 790 none
3284 0.9022957056 0.6534616402 0.8142777778 791 none
856 0.5856065588 0.6005555556 0.7223888889 792 none
1672 0.8496968630 0.6441931217 0.7998888889 793 none
2488 0.9181616537 0.6546375661 0.8215555556 794 none
3304 0.9294114832 0.6564788360 0.8248888889 795 none
896 0.5668929793 0.5948333333 0.7216666667 796 none
1712 0.8324320738 0.6345026455 0.8072222222 797 none
2528 0.9182956948 0.6506375661 0.8288888889 798 none
3344 0.9308850298 0.6523042328 0.8333333333 799 none
93 0.1210710743 0.5259166667 0.5822222222 800 none
181 0.4952267735 0.5932063492 0.6821111111 801 none
269 0.6108048740 0.6150158730 0.7111111111 802 none
357 0.6282607451 0.6164973545 0.7187777778 803 none
98 0.1210710743 0.5259166667 0.5822222222 804 none
186 0.4952267735 0.5932063492 0.6821111111 805 none
274 0.6108048740 0.6150158730 0.7111111111 806 none
362 0.6282607451 0.6164973545 0.7187777778 807 none
108 0.1210710743 0.5259166667 0.5822222222 808 none
196 0.4952267735 0.5932063492 0.6821111111 809 none
284 0.6108048740 0.6150158730 0.7111111111 810 none
372 0.6282607451 0.6164973545 0.7187777778 811 none
128 0.1210710743 0.5259166667 0.5822222222 812 none
216 0.4952267735 0.5932063492 0.6821111111 813 none
304 0.6108048740 0.6150158730 0.7111111111 814 none
392 0.6282607451 0.6164973545 0.7187777778 815 none
168 0.1210710743 0.5259166667 0.5822222222 816 none
256 0.4952267735 0.5932063492 0.6821111111 817 none
344 0.6108048740 0.6150158730 0.7111111111 818 none
432 0.6282607451 0.6164973545 0.7187777778 819 none
173 0.2554055791 0.5554537037 0.6083333333 820 none
341 0.6111194763 0.6172632275 0.7072222222 821 none
509 0.7044070334 0.6309246032 0.7377777778 822 none
677 0.7322035413 0.6348690476 0.7471111111 823 none
178 0.4326150621 0.5810000000 0.6671111111 824 none
346 0.7214228225 0.6347129630 0.7410000000 825 none
514 0.7883564121 0.6449629630 0.7621111111 826 none
682 0.7933339492 0.6437724868 0.7672222222 827 none
188 0.4326150621 0.5810000000 0.6671111111 828 none
356 0.7214228225 0.6347129630 0.7410000000 829 none
524 0.7883564121 0.6449629630 0.7621111111 830 none
692 0.7933339492 0.6437724868 0.7672222222 831 none
208 0.4326150621 0.5810000000 0.6671111111 832 none
376 0.7214228225 0.6347129630 0.7410000000 833 none
544 0.7883564121 0.6449629630 0.7621111111 834 none
712 0.7933339492 0.6437724868 0.7672222222 835 none
248 0.4326150621 0.5810000000 0.6671111111 836 none
416 0.7214228225 0.6347129630 0.7410000000 837 none
584 0.7883564121 0.6449629630 0.7621111111 838 none
752 0.7933339492 0.6437724868 0.7672222222 839 none
333 0.2500475921 0.5546203704 0.6066666667 840 none
661 0.6264266202 0.6198187831 0.7116666667 841 none
989 0.7669184238 0.6440171958 0.7511111111 842 none
1317 0.7739624356 0.6448505291 0.7537777778 843 none
338 0.4241356182 0.5800648148 0.6637777778 844 none
666 0.7155674142 0.6321851852 0.7421111111 845 none
994 0.8198248824 0.6497407407 0.7721111111 846 none
1322 0.8422158513 0.6524074074 0.7805555556 847 none
348 0.4515419766 0.5816759259 0.6771111111 848 none
676 0.7807098424 0.6345582011 0.7764444444 849 none
1004 0.8701071645 0.6490304233 0.8032222222 850 none
1332 0.8998916057 0.6514193122 0.8165555556 851 none
368 0.4515419766 0.5816759259 0.6771111111 852 none
696 0.7807098424 0.6345582011 0.7764444444 853 none
1024 0.8701071645 0.6490304233 0.8032222222 854 none
1352 0.8998916057 0.6514193122 0.8165555556 855 none
408 0.4515419766 0.5816759259 0.6771111111 856 none
736 0.7807098424 0.6345582011 0.7764444444 857 none
1064 0.8701071645 0.6490304233 0.8032222222 858 none
1392 0.8998916057 0.6514193122 0.8165555556 859 none
501 0.2500475921 0.5546203704 0.6066666667 860 none
997 0.6422384861 0.6231521164 0.7150000000 861 none
1493 0.7827302897 0.6473505291 0.7544444444 862 none
1989 0.7897743015 0.6481838624 0.7571111111 863 none
506 0.4241356182 0.5800648148 0.6637777778 864 none
1002 0.7330779107 0.6360740741 0.7454444444 865 none
1498 0.8361463375 0.6532407407 0.7754444444 866 none
1994 0.8580277172 0.6557407407 0.7838888889 867 none
516 0.4515419766 0.5816759259 0.6771111111 868 none
1012 0.7914258166 0.6362248677 0.7797777778 869 none
1508 0.8816724540 0.6509748677 0.8065555556 870 none
2004 0.9037984561 0.6526970899 0.8165555556 871 none
536 0.5652889798 0.5946150794 0.7211111111 872 none
1032 0.8068796075 0.6353359788 0.7905555556 873 none
1528 0.8573194802 0.6408042328 0.8105555556 874 none
2024 0.8834226626 0.6456653439 0.8172222222 875 none
576 0.5652889798 0.5946150794 0.7211111111 876 none
1072 0.8068796075 0.6353359788 0.7905555556 877 none
1568 0.8573194802 0.6408042328 0.8105555556 878 none
2064 0.8834226626 0.6456653439 0.8172222222 879 none
821 0.2500475921 0.5546203704 0.6066666667 880 none
1637 0.6422384861 0.6231521164 0.7150000000 881 none
2453 0.7827302897 0.6473505291 0.7544444444 882 none
3269 0.7897743015 0.6481838624 0.7571111111 883 none
826 0.4241356182 0.5800648148 0.6637777778 884 none
1642 0.7330779107 0.6360740741 0.7454444444 885 none
2458 0.8361463375 0.6532407407 0.7754444444 886 none
3274 0.8580277172 0.6557407407 0.7838888889 887 none
836 0.4515419766 0.5816759259 0.6771111111 888 none
1652 0.7914258166 0.6362248677 0.7797777778 889 none
2468 0.8816724540 0.6509748677 0.8065555556 890 none
3284 0.9037984561 0.6526970899 0.8165555556 891 none
856 0.5652889798 0.5946150794 0.7211111111 892 none
1672 0.8068796075 0.6353359788 0.7905555556 893 none
2488 0.8573194802 0.6408042328 0.8105555556 894 none
3304 0.8834226626 0.6456653439 0.8172222222 895 none
896 0.5863942276 0.5941653439 0.7344444444 896 none
1712 0.8266850403 0.6326230159 0.8072222222 897 none
2528 0.9010101065 0.6449841270 0.8288888889 898 none
3344 0.9135266430 0.6466269841 0.8333333333 899 none
93 0.1536332382 0.5409166667 0.5743333333 900 none
181 0.6200807072 0.6244523810 0.6995000000 901 none
269 0.7397612753 0.6461944444 0.7310555556 902 none
357 0.7151815553 0.6403611111 0.7270555556 903 none
98 0.2258989379 0.5516851852 0.5976666667 904 none
186 0.6277830562 0.6221005291 0.7083333333 905 none
274 0.7950049701 0.6490674603 0.7586111111 906 none
362 0.7844252434 0.6459748677 0.7579444444 907 none
108 0.2398412071 0.5531203704 0.6033333333 908 none
196 0.6360951055 0.6211428571 0.7150000000 909 none
284 0.7765302881 0.6453227513 0.7544444444 910 none
372 0.7660638034 0.6422671958 0.7537777778 911 none
128 0.2398412071 0.5531203704 0.6033333333 912 none
216 0.6360951055 0.6211428571 0.7150000000 913 none
304 0.7765302881 0.6453227513 0.7544444444 914 none
392 0.7660638034 0.6422671958 0.7537777778 915 none
168 0.2398412071 0.5531203704 0.6033333333 916 none
256 0.6360951055 0.6211428571 0.7150000000 917 none
344 0.7765302881 0.6453227513 0.7544444444 918 none
432 0.7660638034 0.6422671958 0.7537777778 919 none
141 0.1883213679 0.5455833333 0.5864444444 920 none
277 0.5251628706 0.6066428571 0.6755000000 921 none
413 0.7190010057 0.6434484127 0.7237222222 922 none
549 0.7637382631 0.6501150794 0.7381666667 923 none
146 0.4148888145 0.5816970899 0.6553333333 924 none
282 0.7739002640 0.6399285714 0.7626666667 925 none
418 0.9010844127 0.6640634921 0.7943333333 926 C1
554 0.9161964818 0.6654523810 0.8007777778 927 none
156 0.4239568785 0.5790873016 0.6654444444 928 none
292 0.7620979681 0.6382129630 0.7587777778 929 none
428 0.8747620818 0.6566798942 0.7921111111 930 none
564 0.8902306848 0.6589206349 0.7972222222 931 none
176 0.4347650849 0.5798650794 0.6704444444 932 none
312 0.7538450083 0.6373518519 0.7554444444 933 none
448 0.8701919567 0.6551851852 0.7921111111 934 none
584 0.8920733364 0.6576851852 0.8005555556 935 none
216 0.4347650849 0.5798650794 0.6704444444 936 none
352 0.7538450083 0.6373518519 0.7554444444 937 none
488 0.8701919567 0.6551851852 0.7921111111 938 none
624 0.8920733364 0.6576851852 0.8005555556 939 none
221 0.1924805792 0.5472500000 0.5858888889 940 none
437 0.5544231211 0.6106984127 0.6855000000 941 none
653 0.7378850081 0.6459484127 0.7303888889 942 none
869 0.7775263739 0.6509484127 0.7448333333 943 none
226 0.3973135386 0.5808505291 0.6464444444 944 none
442 0.7409681034 0.6327420635 0.7561666667 945 none
658 0.8806205715 0.6588716931 0.7916111111 946 none
874 0.8924499520 0.6575939153 0.8009444444 947 none
236 0.4515034590 0.5823373016 0.6758888889 948 none
452 0.7954091597 0.6386917989 0.7776666667 949 none
668 0.8775511655 0.6534563492 0.7996111111 950 none
884 0.8974490412 0.6548174603 0.8089444444 951 none
256 0.4531209569 0.5794351852 0.6821111111 952 none
472 0.7985908440 0.6367301587 0.7831111111 953 none
688 0.8677023471 0.6500820106 0.7998888889 954 none
904 0.8899415912 0.6518412698 0.8098888889 955 none
296 0.4567495345 0.5815410053 0.6804444444 956 none
512 0.7931244472 0.6367804233 0.7797777778 957 none
728 0.8833710846 0.6515304233 0.8065555556 958 none
944 0.9054970867 0.6532526455 0.8165555556 959 none
381 0.1817646051 0.5455833333 0.5825555556 960 none
757 0.5440614746 0.6073095238 0.6855000000 961 none
1133 0.7593169565 0.6492817460 0.7370555556 962 none
1509 0.7715811668 0.6490039683 0.7448333333 963 none
386 0.4294614611 0.5858505291 0.6564444444 964 none
762 0.7450720241 0.6327976190 0.7585000000 965 none
1138 0.8778854297 0.6589880952 0.7897777778 966 none
1514 0.8887926964 0.6574087302 0.7991111111 967 none
396 0.4960009265 0.5907023810 0.6871111111 968 none
772 0.8092430539 0.6394788360 0.7844444444 969 none
1148 0.9240166945 0.6590952381 0.8169444444 970 none
1524 0.9360134696 0.6597103175 0.8229444444 971 none
416 0.5398716926 0.5912037037 0.7122222222 972 none
792 0.8143759222 0.6371137566 0.7917777778 973 none
1168 0.8871742166 0.6465859788 0.8177777778 974 none
1544 0.9084411690 0.6492526455 0.8255555556 975 none
456 0.5294759759 0.5920925926 0.7044444444 976 none
832 0.8155006040 0.6363174603 0.7938888889 977 none
1208 0.8585368321 0.6412023810 0.8105555556 978 none
1584 0.8832811101 0.6456190476 0.8172222222 979 none
701 0.1817646051 0.5455833333 0.5825555556 980 none
1397 0.5440614746 0.6073095238 0.6855000000 981 none
2093 0.7533717494 0.6473373016 0.7370555556 982 none
2789 0.7549199856 0.6453928571 0.7415000000 983 none
706 0.4294614611 0.5858505291 0.6564444444 984 none
1402 0.7562126560 0.6346031746 0.7618333333 985 none
2098 0.8812972924 0.6582658730 0.7931111111 986 none
2794 0.8973586478 0.6602103175 0.7991111111 987 none
716 0.5006600275 0.5922261905 0.6871111111 988 none
1412 0.8473580858 0.6436732804 0.7994444444 989 none
2108 0.9065539424 0.6543029101 0.8152777778 990 none
2804 0.9372259892 0.6591878307 0.8246111111 991 none
736 0.5499259854 0.5937261905 0.7136111111 992 none
1432 0.8714970752 0.6447671958 0.8117777778 993 none
2128 0.9688624837 0.6595171958 0.8427777778 994 none
2824 0.9637406802 0.6590674603 0.8405555556 995 none
776 0.5070115781 0.5886666667 0.6973333333 996 none
1472 0.8292555719 0.6362208995 0.8022222222 997 none
2168 0.9014816160 0.6478955026 0.8238888889 998 none
2864 0.9193245727 0.6512804233 0.8283333333 999 none
93 0.1996485304 0.5472354497 0.5901666667 1000 none
181 0.5650374082 0.6092989418 0.6943333333 1001 none
269 0.7574620135 0.6432526455 0.7468888889 1002 none
357 0.7650554277 0.6435304233 0.7508888889 1003 none
98 0.2505571812 0.5547870370 0.6066666667 1004 none
186 0.6339435068 0.6204391534 0.7150000000 1005 none
274 0.7744353103 0.6446375661 0.7544444444 1006 none
362 0.7639688257 0.6415820106 0.7537777778 1007 none
108 0.2505571812 0.5547870370 0.6066666667 1008 none
196 0.6339435068 0.6204391534 0.7150000000 1009 none
284 0.7744353103 0.6446375661 0.7544444444 1010 none
372 0.7639688257 0.6415820106 0.7537777778 1011 none
128 0.2505571812 0.5547870370 0.6066666667 1012 none
216 0.6339435068 0.6204391534 0.7150000000 1013 none
304 0.7744353103 0.6446375661 0.7544444444 1014 none
392 0.7639688257 0.6415820106 0.7537777778 1015 none
168 0.2505571812 0.5547870370 0.6066666667 1016 none
256 0.6339435068 0.6204391534 0.7150000000 1017 none
344 0.7744353103 0.6446375661 0.7544444444 1018 none
432 0.7639688257 0.6415820106 0.7537777778 1019 none
141 0.2446235474 0.5561243386 0.6007222222 1020 none
277 0.5732006042 0.6092116402 0.6993333333 1021 none
413 0.7412905148 0.6401693122 0.7428888889 1022 none
549 0.7781994701 0.6461137566 0.7540000000 1023 none
146 0.3840691569 0.5728425926 0.6531111111 1024 none
282 0.7522054323 0.6365092593 0.7560000000 1025 none
418 0.8880782284 0.6603611111 0.7933333333 1026 none
554 0.8910419901 0.6588796296 0.7977777778 1027 none
156 0.4317212589 0.5807076720 0.6671111111 1028 none
292 0.7330779107 0.6360740741 0.7454444444 1029 none
428 0.8361463375 0.6532407407 0.7754444444 1030 none
564 0.8580277172 0.6557407407 0.7838888889 1031 none
176 0.4317212589 0.5807076720 0.6671111111 1032 none
312 0.7330779107 0.6360740741 0.7454444444 1033 none
448 0.8361463375 0.6532407407 0.7754444444 1034 none
584 0.8580277172 0.6557407407 0.7838888889 1035 none
216 0.4317212589 0.5807076720 0.6671111111 1036 none
352 0.7330779107 0.6360740741 0.7454444444 1037 none
488 0.8361463375 0.6532407407 0.7754444444 1038 none
624 0.8580277172 0.6557407407 0.7838888889 1039 none
221 0.2446235474 0.5561243386 0.6007222222 1040 none
437 0.5939692777 0.6123280423 0.7060000000 1041 none
653 0.7392521581 0.6395026455 0.7428888889 1042 none
869 0.7834798264 0.6460026455 0.7573333333 1043 none
226 0.3716957663 0.5723187831 0.6467222222 1044 none
442 0.7135424157 0.6274484127 0.7495000000 1045 none
658 0.8921399547 0.6591468254 0.7979444444 1046 none
874 0.9147279592 0.6621230159 0.8059444444 1047 none
236 0.4551838601 0.5820092593 0.6786666667 1048 none
452 0.8058242580 0.6391878307 0.7829444444 1049 none
668 0.8717563877 0.6524801587 0.7979444444 1050 none
884 0.9034141897 0.6548690476 0.8123888889 1051 none
256 0.4605714533 0.5827910053 0.6804444444 1052 none
472 0.7922751319 0.6365026455 0.7797777778 1053 none
688 0.8825217693 0.6512526455 0.8065555556 1054 none
904 0.9046477714 0.6529748677 0.8165555556 1055 none
296 0.4605714533 0.5827910053 0.6804444444 1056 none
512 0.7922751319 0.6365026455 0.7797777778 1057 none
728 0.8825217693 0.6512526455 0.8065555556 1058 none
944 0.9046477714 0.6529748677 0.8165555556 1059 none
381 0.2446235474 0.5561243386 0.6007222222 1060 none
757 0.5939692777 0.6123280423 0.7060000000 1061 none
1133 0.7375535276 0.6389470899 0.7428888889 1062 none
1509 0.7817811959 0.6454470899 0.7573333333 1063 none
386 0.3796016992 0.5739854497 0.6483888889 1064 none
762 0.7114595711 0.6267671958 0.7495000000 1065 none
1138 0.8508024268 0.6517539683 0.7868333333 1066 none
1514 0.9116582911 0.6611190476 0.8059444444 1067 none
396 0.4832776200 0.5899722222 0.6808888889 1068 none
772 0.7957070065 0.6379007937 0.7792777778 1069 none
1148 0.8820454980 0.6514338624 0.8059444444 1070 none
1524 0.9103998122 0.6551931217 0.8159444444 1071 none
416 0.5648060380 0.5964484127 0.7175000000 1072 none
792 0.8245745686 0.6374470899 0.7972222222 1073 none
1168 0.8829389155 0.6473452381 0.8138888889 1074 none
1544 0.9117138430 0.6512420635 0.8238888889 1075 none
456 0.5751556386 0.5960039683 0.7244444444 1076 none
832 0.8087481011 0.6359470899 0.7905555556 1077 none
1208 0.8591879738 0.6414153439 0.8105555556 1078 none
1584 0.8852911563 0.6462764550 0.8172222222 1079 none
701 0.2446235474 0.5561243386 0.6007222222 1080 none
1397 0.5939692777 0.6123280423 0.7060000000 1081 none
2093 0.7375535276 0.6389470899 0.7428888889 1082 none
2789 0.7817811959 0.6454470899 0.7573333333 1083 none
706 0.3796016992 0.5739854497 0.6483888889 1084 none
1402 0.7114595711 0.6267671958 0.7495000000 1085 none
2098 0.8523595048 0.6522632275 0.7868333333 1086 none
2794 0.9132153691 0.6616283069 0.8059444444 1087 none
716 0.4832776200 0.5899722222 0.6808888889 1088 none
1412 0.7899834512 0.6351097884 0.7809444444 1089 none
2108 0.8737998389 0.6496560847 0.8042777778 1090 none
2804 0.9022957056 0.6534616402 0.8142777778 1091 none
736 0.5856065588 0.6005555556 0.7223888889 1092 none
1432 0.8496968630 0.6441931217 0.7998888889 1093 none
2128 0.9181616537 0.6546375661 0.8215555556 1094 none
2824 0.9294114832 0.6564788360 0.8248888889 1095 none
776 0.5668929793 0.5948333333 0.7216666667 1096 none
1472 0.8324320738 0.6345026455 0.8072222222 1097 none
2168 0.9182956948 0.6506375661 0.8288888889 1098 none
2864 0.9308850298 0.6523042328 0.8333333333 1099 none
93 0.2500475921 0.5546203704 0.6066666667 1100 none
181 0.6264266202 0.6198187831 0.7116666667 1101 none
269 0.7669184238 0.6440171958 0.7511111111 1102 none
357 0.7564519391 0.6409616402 0.7504444444 1103 none
98 0.2500475921 0.5546203704 0.6066666667 1104 none
186 0.6264266202 0.6198187831 0.7116666667 1105 none
274 0.7669184238 0.6440171958 0.7511111111 1106 none
362 0.7564519391 0.6409616402 0.7504444444 1107 none
108 0.2500475921 0.5546203704 0.6066666667 1108 none
196 0.6264266202 0.6198187831 0.7116666667 1109 none
284 0.7669184238 0.6440171958 0.7511111111 1110 none
372 0.7564519391 0.6409616402 0.7504444444 1111 none
128 0.2500475921 0.5546203704 0.6066666667 1112 none
216 0.6264266202 0.6198187831 0.7116666667 1113 none
304 0.7669184238 0.6440171958 0.7511111111 1114 none
392 0.7564519391 0.6409616402 0.7504444444 1115 none
168 0.2500475921 0.5546203704 0.6066666667 1116 none
256 0.6264266202 0.6198187831 0.7116666667 1117 none
344 0.7669184238 0.6440171958 0.7511111111 1118 none
432 0.7564519391 0.6409616402 0.7504444444 1119 none
141 0.2500475921 0.5546203704 0.6066666667 1120 none
277 0.6422384861 0.6231521164 0.7150000000 1121 none
413 0.7827302897 0.6473505291 0.7544444444 1122 none
549 0.7897743015 0.6481838624 0.7571111111 1123 none
146 0.4241356182 0.5800648148 0.6637777778 1124 none
282 0.7330779107 0.6360740741 0.7454444444 1125 none
418 0.8361463375 0.6532407407 0.7754444444 1126 none
554 0.8580277172 0.6557407407 0.7838888889 1127 none
156 0.4241356182 0.5800648148 0.6637777778 1128 none
292 0.7330779107 0.6360740741 0.7454444444 1129 none
428 0.8361463375 0.6532407407 0.7754444444 1130 none
564 0.8580277172 0.6557407407 0.7838888889 1131 none
176 0.4241356182 0.5800648148 0.6637777778 1132 none
312 0.7330779107 0.6360740741 0.7454444444 1133 none
448 0.8361463375 0.6532407407 0.7754444444 1134 none
584 0.8580277172 0.6557407407 0.7838888889 1135 none
216 0.4241356182 0.5800648148 0.6637777778 1136 none
352 0.7330779107 0.6360740741 0.7454444444 1137 none
488 0.8361463375 0.6532407407 0.7754444444 1138 none
624 0.8580277172 0.6557407407 0.7838888889 1139 none
221 0.2500475921 0.5546203704 0.6066666667 1140 none
437 0.6422384861 0.6231521164 0.7150000000 1141 none
653 0.7827302897 0.6473505291 0.7544444444 1142 none
869 0.7897743015 0.6481838624 0.7571111111 1143 none
226 0.4241356182 0.5800648148 0.6637777778 1144 none
442 0.7330779107 0.6360740741 0.7454444444 1145 none
658 0.8361463375 0.6532407407 0.7754444444 1146 none
874 0.8580277172 0.6557407407 0.7838888889 1147 none
236 0.4515419766 0.5816759259 0.6771111111 1148 none
452 0.7914258166 0.6362248677 0.7797777778 1149 none
668 0.8816724540 0.6509748677 0.8065555556 1150 none
884 0.9037984561 0.6526970899 0.8165555556 1151 none
256 0.4515419766 0.5816759259 0.6771111111 1152 none
472 0.7914258166 0.6362248677 0.7797777778 1153 none
688 0.8816724540 0.6509748677 0.8065555556 1154 none
904 0.9037984561 0.6526970899 0.8165555556 1155 none
296 0.4515419766 0.5816759259 0.6771111111 1156 none
512 0.7914258166 0.6362248677 0.7797777778 1157 none
728 0.8816724540 0.6509748677 0.8065555556 1158 none
944 0.9037984561 0.6526970899 0.8165555556 1159 none
381 0.2500475921 0.5546203704 0.6066666667 1160 none
757 0.6422384861 0.6231521164 0.7150000000 1161 none
1133 0.7827302897 0.6473505291 0.7544444444 1162 none
1509 0.7897743015 0.6481838624 0.7571111111 1163 none
386 0.4241356182 0.5800648148 0.6637777778 1164 none
762 0.7330779107 0.6360740741 0.7454444444 1165 none
1138 0.8361463375 0.6532407407 0.7754444444 1166 none
1514 0.8580277172 0.6557407407 0.7838888889 1167 none
396 0.4515419766 0.5816759259 0.6771111111 1168 none
772 0.7914258166 0.6362248677 0.7797777778 1169 none
1148 0.8816724540 0.6509748677 0.8065555556 1170 none
1524 0.9037984561 0.6526970899 0.8165555556 1171 none
416 0.5652889798 0.5946150794 0.7211111111 1172 none
792 0.8068796075 0.6353359788 0.7905555556 1173 none
1168 0.8573194802 0.6408042328 0.8105555556 1174 none
1544 0.8834226626 0.6456653439 0.8172222222 1175 none
456 0.5652889798 0.5946150794 0.7211111111 1176 none
832 0.8068796075 0.6353359788 0.7905555556 1177 none
1208 0.8573194802 0.6408042328 0.8105555556 1178 none
1584 0.8834226626 0.6456653439 0.8172222222 1179 none
701 0.2500475921 0.5546203704 0.6066666667 1180 none
1397 0.6422384861 0.6231521164 0.7150000000 1181 none
2093 0.7827302897 0.6473505291 0.7544444444 1182 none
2789 0.7897743015 0.6481838624 0.7571111111 1183 none
706 0.4241356182 0.5800648148 0.6637777778 1184 none
1402 0.7330779107 0.6360740741 0.7454444444 1185 none
2098 0.8361463375 0.6532407407 0.7754444444 1186 none
2794 0.8580277172 0.6557407407 0.7838888889 1187 none
716 0.4515419766 0.5816759259 0.6771111111 1188 none
1412 0.7914258166 0.6362248677 0.7797777778 1189 none
2108 0.8816724540 0.6509748677 0.8065555556 1190 none
2804 0.9037984561 0.6526970899 0.8165555556 1191 none
736 0.5652889798 0.5946150794 0.7211111111 1192 none
1432 0.8068796075 0.6353359788 0.7905555556 1193 none
2128 0.8573194802 0.6408042328 0.8105555556 1194 none
2824 0.8834226626 0.6456653439 0.8172222222 1195 none
776 0.5863942276 0.5941653439 0.7344444444 1196 none
1472 0.8266850403 0.6326230159 0.8072222222 1197 none
2168 0.9010101065 0.6449841270 0.8288888889 1198 none
2864 0.9135266430 0.6466269841 0.8333333333 1199 none
189 0.0135890446 0.5106150794 0.5462222222 1200 none
373 0.4379739607 0.5915449735 0.6511666667 1201 none
557 0.5787984699 0.6186706349 0.6855000000 1202 none
741 0.5717292464 0.6167261905 0.6848333333 1203 none
194 0.0789043301 0.5165370370 0.5742222222 1204 none
378 0.4453631605 0.5870687831 0.6636666667 1205 none
562 0.5970886162 0.6131031746 0.7064444444 1206 none
746 0.6160405499 0.6162380952 0.7120000000 1207 none
204 0.0879952950 0.5170595238 0.5786666667 1208 none
388 0.4580641616 0.5869338624 0.6714444444 1209 none
572 0.6264580992 0.6156626984 0.7192222222 1210 none
756 0.6472931281 0.6175753968 0.7281111111 1211 none
224 0.0822126503 0.5160873016 0.5770000000 1212 none
408 0.4642714640 0.5880449735 0.6731111111 1213 none
592 0.6178654133 0.6146904762 0.7158888889 1214 none
776 0.6387004422 0.6166031746 0.7247777778 1215 none
264 0.0822126503 0.5160873016 0.5770000000 1216 none
448 0.4642714640 0.5880449735 0.6731111111 1217 none
632 0.6178654133 0.6146904762 0.7158888889 1218 none
816 0.6387004422 0.6166031746 0.7247777778 1219 none
317 0.1493333320 0.5370595238 0.5787777778 1220 none
629 0.5454532946 0.6115634921 0.6786111111 1221 none
941 0.6352009878 0.6275595238 0.7028333333 1222 none
1253 0.6656502798 0.6320039683 0.7128333333 1223 none
322 0.3688769886 0.5723465608 0.6450000000 1224 none
634 0.7137430236 0.6342843915 0.7372222222 1225 none
946 0.7657105259 0.6404973545 0.7567777778 1226 none
1258 0.8070155761 0.6461640212 0.7710000000 1227 none
332 0.3865746105 0.5712724868 0.6574444444 1228 none
644 0.6942340882 0.6244113757 0.7435555556 1229 none
956 0.7335111814 0.6273928571 0.7614444444 1230 none
1268 0.7635430815 0.6323134921 0.7703333333 1231 none
352 0.3766974467 0.5694206349 0.6549444444 1232 none
664 0.7010900987 0.6260410053 0.7446666667 1233 none
976 0.7325882100 0.6292354497 0.7575555556 1234 none
1288 0.7555440586 0.6336798942 0.7631111111 1235 none
392 0.3695219145 0.5684523810 0.6524444444 1236 none
704 0.6972681799 0.6247910053 0.7446666667 1237 none
1016 0.7287662911 0.6279854497 0.7575555556 1238 none
1328 0.7517221398 0.6324298942 0.7631111111 1239 none
557 0.1470930725 0.5366944444 0.5781111111 1240 none
1109 0.5432731929 0.6121984127 0.6761666667 1241 none
1661 0.6932477216 0.6395595238 0.7155000000 1242 none
2213 0.7301664112 0.6442817460 0.7288333333 1243 none
562 0.3393541699 0.5685727513 0.6343333333 1244 none
1114 0.7517020234 0.6349047619 0.7586111111 1245 none
1666 0.8401645387 0.6523492063 0.7794444444 1246 none
2218 0.8787566473 0.6565158730 0.7947777778 1247 none
572 0.4319700832 0.5801150794 0.6683333333 1248 none
1124 0.7780554302 0.6345171958 0.7749444444 1249 none
1676 0.8448272629 0.6439484127 0.7974444444 1250 none
2228 0.8829524321 0.6505357143 0.8081111111 1251 none
592 0.4193681590 0.5700502646 0.6791111111 1252 none
1144 0.7615288683 0.6299391534 0.7734444444 1253 none
1696 0.8188220376 0.6354431217 0.7974444444 1254 none
2248 0.8621857891 0.6434986772 0.8085555556 1255 none
632 0.4173208734 0.5707592593 0.6766111111 1256 none
1184 0.7771873986 0.6320582011 0.7788888889 1257 none
1736 0.8395805040 0.6392301587 0.8028888889 1258 none
2288 0.8661083441 0.6442301587 0.8095555556 1259 none
885 0.1817646051 0.5455833333 0.5825555556 1260 none
1765 0.5273856919 0.6055317460 0.6788333333 1261 none
2645 0.7263197187 0.6440039683 0.7270555556 1262 none
3525 0.7543957949 0.6470595238 0.7381666667 1263 none
890 0.4294614611 0.5858505291 0.6564444444 1264 none
1770 0.7107368916 0.6280013228 0.7468333333 1265 none
2650 0.8675091817 0.6574325397 0.7864444444 1266 none
3530 0.8857933583 0.6582658730 0.7957777778 1267 none
900 0.5106237510 0.5936468254 0.6904444444 1268 none
1780 0.8019647845 0.6389365079 0.7811111111 1269 none
2660 0.9023929809 0.6584563492 0.8052777778 1270 none
3540 0.9300196257 0.6623452381 0.8146111111 1271 none
920 0.5357568995 0.5926150794 0.7072222222 1272 none
1800 0.8238681363 0.6356230159 0.8001111111 1273 none
2680 0.9184323802 0.6512949735 0.8277777778 1274 none
3560 0.9425821375 0.6555171958 0.8344444444 1275 none
960 0.5350803537 0.5926388889 0.7067777778 1276 none
1840 0.8273054031 0.6346640212 0.8038888889 1277 none
2720 0.8995848118 0.6472751323 0.8238888889 1278 none
3600 0.9132774339 0.6499153439 0.8272222222 1279 none
1525 0.1817646051 0.5455833333 0.5825555556 1280 none
3045 0.5440614746 0.6073095238 0.6855000000 1281 none
4565 0.7375598835 0.6440039683 0.7337222222 1282 none
6085 0.7549199856 0.6453928571 0.7415000000 1283 none
1530 0.4294614611 0.5858505291 0.6564444444 1284 none
3050 0.7562126560 0.6346031746 0.7618333333 1285 none
4570 0.8709210443 0.6567103175 0.7897777778 1286 none
6090 0.8875065904 0.6569880952 0.7991111111 1287 none
1540 0.5077360790 0.5927023810 0.6904444444 1288 none
3060 0.8399544412 0.6430899471 0.7961111111 1289 none
4580 0.9037633350 0.6533902116 0.8152777778 1290 none
6100 0.9451513560 0.6599417989 0.8279444444 1291 none
1560 0.5735798624 0.5996243386 0.7169444444 1292 none
3080 0.8713838332 0.6447301587 0.8117777778 1293 none
4600 0.9487611293 0.6566190476 0.8361111111 1294 none
6120 0.9547961351 0.6579801587 0.8372222222 1295 none
1600 0.5784480798 0.6037592593 0.7123333333 1296 none
3120 0.8470208629 0.6401931217 0.8055555556 1297 none
4640 0.8965361186 0.6487288360 0.8194444444 1298 none
6160 0.9272393823 0.6538690476 0.8283333333 1299 none
189 0.0582078603 0.5182539683 0.5588333333 1300 none
373 0.4435172526 0.5892222222 0.6586666667 1301 none
557 0.6097943799 0.6169523810 0.7070000000 1302 none
741 0.6248539951 0.6200396825 0.7103333333 1303 none
194 0.0989822412 0.5188148148 0.5820000000 1304 none
378 0.4611839902 0.5874947090 0.6722777778 1305 none
562 0.6126465626 0.6134431217 0.7150555556 1306 none
746 0.6444644933 0.6171097884 0.7272777778 1307 none
204 0.0903806786 0.5169206349 0.5803333333 1308 none
388 0.4597984035 0.5865820106 0.6731111111 1309 none
572 0.6134934617 0.6132605820 0.7158888889 1310 none
756 0.6343284906 0.6151732804 0.7247777778 1311 none
224 0.0903806786 0.5169206349 0.5803333333 1312 none
408 0.4597984035 0.5865820106 0.6731111111 1313 none
592 0.6134934617 0.6132605820 0.7158888889 1314 none
776 0.6343284906 0.6151732804 0.7247777778 1315 none
264 0.0903806786 0.5169206349 0.5803333333 1316 none
448 0.4597984035 0.5865820106 0.6731111111 1317 none
632 0.6134934617 0.6132605820 0.7158888889 1318 none
816 0.6343284906 0.6151732804 0.7247777778 1319 none
317 0.2005642010 0.5463095238 0.5923888889 1320 none
629 0.5346593737 0.6015079365 0.6904444444 1321 none
941 0.6216545044 0.6153783069 0.7168888889 1322 none
1253 0.6589399003 0.6218134921 0.7273333333 1323 none
322 0.3654357471 0.5702407407 0.6467777778 1324 none
634 0.6835984762 0.6245171958 0.7370555556 1325 none
946 0.7582597666 0.6344761905 0.7632777778 1326 none
1258 0.7939117492 0.6393968254 0.7755000000 1327 none
332 0.3785198242 0.5704761905 0.6541111111 1328 none
644 0.7062410356 0.6258875661 0.7480000000 1329 none
956 0.7429765911 0.6307949735 0.7608888889 1330 none
1268 0.7675890508 0.6339431217 0.7697777778 1331 none
352 0.3775079466 0.5692261905 0.6557777778 1332 none
664 0.6953147548 0.6241521164 0.7446666667 1333 none
976 0.7204283998 0.6270965608 0.7542222222 1334 none
1288 0.7433842485 0.6315410053 0.7597777778 1335 none
392 0.3775079466 0.5692261905 0.6557777778 1336 none
704 0.6953147548 0.6241521164 0.7446666667 1337 none
1016 0.7204283998 0.6270965608 0.7542222222 1338 none
1328 0.7433842485 0.6315410053 0.7597777778 1339 none
557 0.2129998155 0.5494576720 0.5940555556 1340 none
1109 0.5866343873 0.6117671958 0.7026666667 1341 none
1661 0.7242168091 0.6364232804 0.7395555556 1342 none
2213 0.7774472194 0.6458677249 0.7540000000 1343 none
562 0.3413484410 0.5657632275 0.6406111111 1344 none
1114 0.7296663276 0.6316190476 0.7515000000 1345 none
1666 0.8567199885 0.6528928571 0.7882777778 1346 none
2218 0.8975707402 0.6600039683 0.7996111111 1347 none
572 0.4210192559 0.5764722222 0.6684444444 1348 none
1124 0.7855787599 0.6363650794 0.7760555556 1349 none
1676 0.8472651708 0.6461243386 0.7949444444 1350 none
2228 0.8885069645 0.6518928571 0.8089444444 1351 none
592 0.4272546581 0.5726296296 0.6791111111 1352 none
1144 0.7738423989 0.6305965608 0.7795555556 1353 none
1696 0.8365024320 0.6378558201 0.8035555556 1354 none
2248 0.8780898873 0.6459431217 0.8135555556 1355 none
632 0.4172092595 0.5702632275 0.6774444444 1356 none
1184 0.7616570618 0.6269788360 0.7788888889 1357 none
1736 0.8289033975 0.6357380952 0.8028888889 1358 none
2288 0.8554312376 0.6407380952 0.8095555556 1359 none
885 0.2446235474 0.5561243386 0.6007222222 1360 none
1765 0.5725373294 0.6089947090 0.6993333333 1361 none
2645 0.7310841298 0.6386693122 0.7395555556 1362 none
3525 0.7834652249 0.6478359788 0.7540000000 1363 none
890 0.3716957663 0.5723187831 0.6467222222 1364 none
1770 0.6985652636 0.6262261905 0.7428333333 1365 none
2650 0.8648161291 0.6563373016 0.7868333333 1366 none
3530 0.8974455227 0.6601468254 0.7992777778 1367 none
900 0.4856829102 0.5894722222 0.6832222222 1368 none
1780 0.7808148207 0.6351746032 0.7753888889 1369 none
2660 0.9041285880 0.6549801587 0.8126111111 1370 none
3540 0.9457468223 0.6612394180 0.8259444444 1371 none
920 0.5636541838 0.5969907407 0.7158333333 1372 none
1800 0.8059268194 0.6322671958 0.7955555556 1373 none
2680 0.8730302372 0.6441044974 0.8138888889 1374 none
3560 0.9044137759 0.6488544974 0.8238888889 1375 none
960 0.5488946739 0.5933888889 0.7136111111 1376 none
1840 0.8257434927 0.6332341270 0.8055555556 1377 none
2720 0.8883471154 0.6454378307 0.8205555556 1378 none
3600 0.9024643951 0.6482169312 0.8238888889 1379 none
1525 0.2446235474 0.5561243386 0.6007222222 1380 none
3045 0.5939692777 0.6123280423 0.7060000000 1381 none
4565 0.7375535276 0.6389470899 0.7428888889 1382 none
6085 0.7817811959 0.6454470899 0.7573333333 1383 none
1530 0.3796016992 0.5739854497 0.6483888889 1384 none
3050 0.7114595711 0.6267671958 0.7495000000 1385 none
4570 0.8523595048 0.6522632275 0.7868333333 1386 none
6090 0.9183112608 0.6632949735 0.8059444444 1387 none
1540 0.4832776200 0.5899722222 0.6808888889 1388 none
3060 0.7898702092 0.6350727513 0.7809444444 1389 none
4580 0.8837441285 0.6519894180 0.8059444444 1390 none
6100 0.9130893106 0.6560727513 0.8159444444 1391 none
1560 0.5857885549 0.6006150794 0.7223888889 1392 none
3080 0.8479982324 0.6436375661 0.7998888889 1393 none
4600 0.8960057652 0.6510674603 0.8148888889 1394 none
6120 0.9191363441 0.6549563492 0.8215555556 1395 none
1600 0.6421934193 0.6130277778 0.7333333333 1396 none
3120 0.8615053913 0.6421732804 0.8105555556 1397 none
4640 0.9167644589 0.6519748677 0.8255555556 1398 none
6160 0.9333010878 0.6549325397 0.8300000000 1399 none
189 0.0744449786 0.5169166667 0.5708888889 1400 none
373 0.4398143006 0.5852539683 0.6636666667 1401 none
557 0.6085988954 0.6153359788 0.7092222222 1402 none
741 0.6332113551 0.6184841270 0.7181111111 1403 none
194 0.0886820480 0.5163650794 0.5803333333 1404 none
378 0.4521399643 0.5859153439 0.6697777778 1405 none
562 0.6058350226 0.6125939153 0.7125555556 1406 none
746 0.6266700515 0.6145066138 0.7214444444 1407 none
204 0.0886820480 0.5163650794 0.5803333333 1408 none
388 0.4521399643 0.5859153439 0.6697777778 1409 none
572 0.6058350226 0.6125939153 0.7125555556 1410 none
756 0.6266700515 0.6145066138 0.7214444444 1411 none
224 0.0886820480 0.5163650794 0.5803333333 1412 none
408 0.4521399643 0.5859153439 0.6697777778 1413 none
592 0.6058350226 0.6125939153 0.7125555556 1414 none
776 0.6266700515 0.6145066138 0.7214444444 1415 none
264 0.0886820480 0.5163650794 0.5803333333 1416 none
448 0.4521399643 0.5859153439 0.6697777778 1417 none
632 0.6058350226 0.6125939153 0.7125555556 1418 none
816 0.6266700515 0.6145066138 0.7214444444 1419 none
317 0.2404996495 0.5524166667 0.6050000000 1420 none
629 0.5619569026 0.6082301587 0.6944444444 1421 none
941 0.6432164678 0.6210211640 0.7194444444 1422 none
1253 0.6791761368 0.6264100529 0.7310000000 1423 none
322 0.3618602190 0.5687037037 0.6474444444 1424 none
634 0.6765342251 0.6244431217 0.7330000000 1425 none
946 0.7333873125 0.6322539683 0.7525555556 1426 none
1258 0.7698886104 0.6374523810 0.7647777778 1427 none
332 0.3699223060 0.5685833333 0.6524444444 1428 none
644 0.6953147548 0.6241521164 0.7446666667 1429 none
956 0.7204283998 0.6270965608 0.7542222222 1430 none
1268 0.7433842485 0.6315410053 0.7597777778 1431 none
352 0.3699223060 0.5685833333 0.6524444444 1432 none
664 0.6953147548 0.6241521164 0.7446666667 1433 none
976 0.7204283998 0.6270965608 0.7542222222 1434 none
1288 0.7433842485 0.6315410053 0.7597777778 1435 none
392 0.3699223060 0.5685833333 0.6524444444 1436 none
704 0.6953147548 0.6241521164 0.7446666667 1437 none
1016 0.7204283998 0.6270965608 0.7542222222 1438 none
1328 0.7433842485 0.6315410053 0.7597777778 1439 none
557 0.2342357261 0.5512870370 0.6033333333 1440 none
1109 0.5914476467 0.6138928571 0.7016666667 1441 none
1661 0.7366956159 0.6396468254 0.7411111111 1442 none
2213 0.7437396277 0.6404801587 0.7437777778 1443 none
562 0.3846059535 0.5717314815 0.6554444444 1444 none
1114 0.6971930009 0.6298518519 0.7354444444 1445 none
1666 0.7842796987 0.6436296296 0.7621111111 1446 none
2218 0.8235987765 0.6499947090 0.7738888889 1447 none
572 0.3995797961 0.5690925926 0.6691111111 1448 none
1124 0.7410271572 0.6253783069 0.7695555556 1449 none
1676 0.8285584193 0.6389338624 0.7968888889 1450 none
2228 0.8717474406 0.6475449735 0.8068888889 1451 none
592 0.4141517245 0.5692632275 0.6774444444 1452 none
1144 0.7608077466 0.6267010582 0.7788888889 1453 none
1696 0.8280540822 0.6354603175 0.8028888889 1454 none
2248 0.8545819223 0.6404603175 0.8095555556 1455 none
632 0.4141517245 0.5692632275 0.6774444444 1456 none
1184 0.7608077466 0.6267010582 0.7788888889 1457 none
1736 0.8280540822 0.6354603175 0.8028888889 1458 none
2288 0.8545819223 0.6404603175 0.8095555556 1459 none
885 0.2500475921 0.5546203704 0.6066666667 1460 none
1765 0.6422384861 0.6231521164 0.7150000000 1461 none
2645 0.7683193477 0.6463134921 0.7477777778 1462 none
3525 0.7753633596 0.6471468254 0.7504444444 1463 none
890 0.4241356182 0.5800648148 0.6637777778 1464 none
1770 0.7130048668 0.6331851852 0.7387777778 1465 none
2650 0.8237317327 0.6510185185 0.7721111111 1466 none
3530 0.8563290867 0.6551851852 0.7838888889 1467 none
900 0.4515419766 0.5816759259 0.6771111111 1468 none
1780 0.7872850238 0.6356058201 0.7784444444 1469 none
2660 0.8620716545 0.6471375661 0.8018888889 1470 none
3540 0.8996697964 0.6520820106 0.8152222222 1471 none
920 0.5372104699 0.5918650794 0.7094444444 1472 none
1800 0.8089544680 0.6314193122 0.7988888889 1473 none
2680 0.8760174422 0.6432433862 0.8172222222 1474 none
3560 0.9022500441 0.6481468254 0.8238888889 1475 none
960 0.5783151054 0.5964246032 0.7255555556 1476 none
1840 0.8107809421 0.6301785714 0.8022222222 1477 none
2720 0.8738658434 0.6425396825 0.8172222222 1478 none
3600 0.8882904944 0.6454193122 0.8205555556 1479 none
1525 0.2500475921 0.5546203704 0.6066666667 1480 none
3045 0.6422384861 0.6231521164 0.7150000000 1481 none
4565 0.7827302897 0.6473505291 0.7544444444 1482 none
6085 0.7897743015 0.6481838624 0.7571111111 1483 none
1530 0.4241356182 0.5800648148 0.6637777778 1484 none
3050 0.7330779107 0.6360740741 0.7454444444 1485 none
4570 0.8361463375 0.6532407407 0.7754444444 1486 none
6090 0.8580277172 0.6557407407 0.7838888889 1487 none
1540 0.4515419766 0.5816759259 0.6771111111 1488 none
3060 0.7914258166 0.6362248677 0.7797777778 1489 none
4580 0.8816724540 0.6509748677 0.8065555556 1490 none
6100 0.9037984561 0.6526970899 0.8165555556 1491 none
1560 0.5652889798 0.5946150794 0.7211111111 1492 none
3080 0.8068796075 0.6353359788 0.7905555556 1493 none
4600 0.8541770136 0.6397764550 0.8105555556 1494 none
6120 0.8812265760 0.6449470899 0.8172222222 1495 none
1600 0.6246231848 0.6039113757 0.7394444444 1496 none
3120 0.8455628452 0.6373267196 0.8098888889 1497 none
4640 0.8654503213 0.6407063492 0.8155555556 1498 none
6160 0.8955162220 0.6444126984 0.8266666667 1499 none
133 0.0118021731 0.5061706349 0.5532222222 1500 none
261 0.5010305515 0.6038968254 0.6661666667 1501 none
389 0.6152783383 0.6271706349 0.6917222222 1502 none
517 0.6068230030 0.6260595238 0.6887222222 1503 none
138 0.0956356307 0.5170462963 0.5832222222 1504 none
266 0.5276091643 0.6028783069 0.6837777778 1505 none
394 0.6415544819 0.6239087302 0.7132222222 1506 none
522 0.6617750486 0.6275198413 0.7186666667 1507 none
148 0.1013293344 0.5164576720 0.5876666667 1508 none
276 0.5385023371 0.6021521164 0.6915555556 1509 none
404 0.6698352445 0.6251931217 0.7276666667 1510 none
532 0.6761075718 0.6266931217 0.7286666667 1511 none
168 0.0955466897 0.5154854497 0.5860000000 1512 none
296 0.5368037065 0.6015965608 0.6915555556 1513 none
424 0.6681366140 0.6246375661 0.7276666667 1514 none
552 0.6744089412 0.6261375661 0.7286666667 1515 none
208 0.0955466897 0.5154854497 0.5860000000 1516 none
336 0.5368037065 0.6015965608 0.6915555556 1517 none
464 0.6681366140 0.6246375661 0.7276666667 1518 none
592 0.6744089412 0.6261375661 0.7286666667 1519 none
221 0.1027296114 0.5258611111 0.5714444444 1520 none
437 0.5560372581 0.6133095238 0.6817222222 1521 none
653 0.7397389351 0.6468611111 0.7298333333 1522 none
869 0.7620201987 0.6504722222 0.7365000000 1523 none
226 0.3214687558 0.5612526455 0.6370000000 1524 none
442 0.7437687959 0.6383452381 0.7476666667 1525 none
658 0.8362979744 0.6509007937 0.7797777778 1526 none
874 0.8833182109 0.6574563492 0.7957777778 1527 none
236 0.3453791951 0.5606481481 0.6522777778 1528 none
452 0.7284342689 0.6305727513 0.7526666667 1529 none
668 0.7845054994 0.6381891534 0.7721111111 1530 none
884 0.8277091222 0.6449669312 0.7854444444 1531 none
256 0.3399168949 0.5584021164 0.6531111111 1532 none
472 0.7136124131 0.6297076720 0.7454444444 1533 none
688 0.7816040487 0.6384656085 0.7698888889 1534 none
904 0.8129754544 0.6432116402 0.7798888889 1535 none
296 0.3339643871 0.5573743386 0.6514444444 1536 none
512 0.7049777077 0.6268835979 0.7454444444 1537 none
728 0.7673962172 0.6338187831 0.7698888889 1538 none
944 0.7989496190 0.6386243386 0.7798888889 1539 none
381 0.1685250209 0.5400277778 0.5847777778 1540 none
757 0.5285097083 0.6055317460 0.6795000000 1541 none
1133 0.7417317007 0.6462261905 0.7321666667 1542 none
1509 0.7679344162 0.6492817460 0.7421666667 1543 none
386 0.3654772590 0.5730727513 0.6416666667 1544 none
762 0.7402661534 0.6330026455 0.7552777778 1545 none
1138 0.8589048877 0.6547103175 0.7862777778 1546 none
1514 0.8890940799 0.6575992063 0.7989444444 1547 none
396 0.4482915382 0.5836150794 0.6716666667 1548 none
772 0.8013648011 0.6370859788 0.7841111111 1549 none
1148 0.8972706167 0.6542076720 0.8099444444 1550 none
1524 0.9123647400 0.6551005291 0.8172777778 1551 none
416 0.4458409540 0.5768703704 0.6824444444 1552 none
792 0.7912987080 0.6341613757 0.7834444444 1553 none
1168 0.8742290659 0.6480502646 0.8074444444 1554 none
1544 0.8842122581 0.6470264550 0.8152222222 1555 none
456 0.4593208532 0.5789814815 0.6866111111 1556 none
832 0.8044833516 0.6369417989 0.7862222222 1557 none
1208 0.8871750924 0.6507526455 0.8102222222 1558 none
1584 0.8887912599 0.6494431217 0.8135555556 1559 none
701 0.1817646051 0.5455833333 0.5825555556 1560 none
1397 0.5527244905 0.6101428571 0.6855000000 1561 none
2093 0.7593169565 0.6492817460 0.7370555556 1562 none
2789 0.7873930327 0.6523373016 0.7481666667 1563 none
706 0.4452733270 0.5891838624 0.6597777778 1564 none
1402 0.7637715620 0.6370753968 0.7618333333 1565 none
2098 0.8819282123 0.6584722222 0.7931111111 1566 none
2794 0.9092297326 0.6604166667 0.8057777778 1567 none
716 0.5111333401 0.5938134921 0.6904444444 1568 none
1412 0.8708195141 0.6467513228 0.8077777778 1569 none
2108 0.9186943187 0.6573544974 0.8169444444 1570 none
2804 0.9565273486 0.6627433862 0.8296111111 1571 none
736 0.5339968156 0.5911203704 0.7088888889 1572 none
1432 0.8418251927 0.6369007937 0.8084444444 1573 none
2128 0.8980196102 0.6482949735 0.8211111111 1574 none
2824 0.9307337429 0.6534801587 0.8311111111 1575 none
776 0.5347721945 0.5916190476 0.7084444444 1576 none
1472 0.8509382704 0.6396362434 0.8088888889 1577 none
2168 0.8737258668 0.6443320106 0.8138888889 1578 none
2864 0.8958372674 0.6478875661 0.8205555556 1579 none
1029 0.1817646051 0.5455833333 0.5825555556 1580 none
2053 0.5440614746 0.6073095238 0.6855000000 1581 none
3077 0.7375598835 0.6440039683 0.7337222222 1582 none
4101 0.7549199856 0.6453928571 0.7415000000 1583 none
1034 0.4294614611 0.5858505291 0.6564444444 1584 none
2058 0.7562126560 0.6346031746 0.7618333333 1585 none
3082 0.8709210443 0.6567103175 0.7897777778 1586 none
4106 0.8875065904 0.6569880952 0.7991111111 1587 none
1044 0.5077360790 0.5927023810 0.6904444444 1588 none
2068 0.8399544412 0.6430899471 0.7961111111 1589 none
3092 0.9037633350 0.6533902116 0.8152777778 1590 none
4116 0.9451513560 0.6599417989 0.8279444444 1591 none
1064 0.5735798624 0.5996243386 0.7169444444 1592 none
2088 0.8713838332 0.6447301587 0.8117777778 1593 none
3112 0.9487611293 0.6566190476 0.8361111111 1594 none
4136 0.9547961351 0.6579801587 0.8372222222 1595 none
1104 0.5784480798 0.6037592593 0.7123333333 1596 none
2128 0.8470208629 0.6401931217 0.8055555556 1597 none
3152 0.8965361186 0.6487288360 0.8194444444 1598 none
4176 0.9272393823 0.6538690476 0.8283333333 1599 none
133 0.0678086416 0.5160634921 0.5685000000 1600 none
261 0.4969252647 0.5998888889 0.6710000000 1601 none
389 0.6130877136 0.6210317460 0.7015555556 1602 none
517 0.6237036819 0.6239523810 0.7025555556 1603 none
138 0.1047144625 0.5175648148 0.5876666667 1604 none
266 0.5342217776 0.6012116402 0.6907222222 1605 none
394 0.6490325879 0.6225251323 0.7201666667 1606 none
522 0.6665304786 0.6258584656 0.7245000000 1607 none
148 0.0978115305 0.5162261905 0.5860000000 1608 none
276 0.5325126421 0.6001931217 0.6915555556 1609 none
404 0.6576026359 0.6230304233 0.7243333333 1610 none
532 0.6638749632 0.6245304233 0.7253333333 1611 none
168 0.0978115305 0.5162261905 0.5860000000 1612 none
296 0.5325126421 0.6001931217 0.6915555556 1613 none
424 0.6576026359 0.6230304233 0.7243333333 1614 none
552 0.6638749632 0.6245304233 0.7253333333 1615 none
208 0.0978115305 0.5162261905 0.5860000000 1616 none
336 0.5325126421 0.6001931217 0.6915555556 1617 none
464 0.6576026359 0.6230304233 0.7243333333 1618 none
592 0.6638749632 0.6245304233 0.7253333333 1619 none
221 0.1835989050 0.5416798942 0.5907222222 1620 none
437 0.5866877171 0.6142354497 0.6982222222 1621 none
653 0.7175532821 0.6360820106 0.7362222222 1622 none
869 0.7629538144 0.6429656085 0.7506666667 1623 none
226 0.3144566609 0.5583465608 0.6381111111 1624 none
442 0.7340947077 0.6344153439 0.7490555556 1625 none
658 0.8419735224 0.6519298942 0.7812777778 1626 none
874 0.8761744031 0.6557632275 0.7946111111 1627 none
236 0.3502082114 0.5599298942 0.6564444444 1628 none
452 0.7190747656 0.6296560847 0.7487777778 1629 none
668 0.7696747670 0.6364021164 0.7665555556 1630 none
884 0.8123688006 0.6430132275 0.7798888889 1631 none
256 0.3419908629 0.5581613757 0.6547777778 1632 none
472 0.7019123991 0.6262486772 0.7447777778 1633 none
688 0.7656975866 0.6332632275 0.7698888889 1634 none
904 0.7972509884 0.6380687831 0.7798888889 1635 none
296 0.3419908629 0.5581613757 0.6547777778 1636 none
512 0.7019123991 0.6262486772 0.7447777778 1637 none
728 0.7656975866 0.6332632275 0.7698888889 1638 none
944 0.7972509884 0.6380687831 0.7798888889 1639 none
381 0.2395276556 0.5544576720 0.6007222222 1640 none
757 0.6021373060 0.6131613757 0.7093333333 1641 none
1133 0.7392667596 0.6376693122 0.7462222222 1642 none
1509 0.7916478547 0.6468359788 0.7606666667 1643 none
386 0.3568205808 0.5689854497 0.6439444444 1644 none
762 0.7615432781 0.6365304233 0.7615000000 1645 none
1138 0.8970051604 0.6605542328 0.7982777778 1646 none
1514 0.9102360952 0.6623082011 0.8029444444 1647 none
396 0.4781799599 0.5878148148 0.6817777778 1648 none
772 0.8009942786 0.6395687831 0.7793888889 1649 none
1148 0.8682149480 0.6529761905 0.7949444444 1650 none
1524 0.8823007653 0.6520687831 0.8049444444 1651 none
416 0.4540089823 0.5777037037 0.6857777778 1652 none
792 0.7823622864 0.6315449735 0.7828888889 1653 none
1168 0.8757675330 0.6488597884 0.8068888889 1654 none
1544 0.8927709087 0.6507447090 0.8135555556 1655 none
456 0.4592092394 0.5784854497 0.6874444444 1656 none
832 0.7911612346 0.6325846561 0.7862222222 1657 none
1208 0.8739500401 0.6464272487 0.8102222222 1658 none
1584 0.8755662075 0.6451177249 0.8135555556 1659 none
701 0.2446235474 0.5561243386 0.6007222222 1660 none
1397 0.5939692777 0.6123280423 0.7060000000 1661 none
2093 0.7392521581 0.6395026455 0.7428888889 1662 none
2789 0.7992916924 0.6493359788 0.7606666667 1663 none
706 0.3716957663 0.5723187831 0.6467222222 1664 none
1402 0.7209581933 0.6280357143 0.7528333333 1665 none
2098 0.8596499073 0.6528095238 0.7901666667 1666 none
2794 0.9213550869 0.6624523810 0.8092777778 1667 none
716 0.4830301262 0.5889722222 0.6825555556 1668 none
1412 0.8058430614 0.6375396825 0.7859444444 1669 none
2108 0.9055724240 0.6554523810 0.8126111111 1670 none
2804 0.9368144102 0.6601560847 0.8226111111 1671 none
736 0.5816864026 0.6010502646 0.7191666667 1672 none
1432 0.8299964774 0.6373822751 0.8005555556 1673 none
2128 0.8610984870 0.6438783069 0.8072222222 1674 none
2824 0.9014993693 0.6497394180 0.8205555556 1675 none
776 0.5670054160 0.5947169312 0.7219444444 1676 none
1472 0.8361528836 0.6357195767 0.8072222222 1677 none
2168 0.8574772102 0.6408558201 0.8105555556 1678 none
2864 0.8905876900 0.6461706349 0.8205555556 1679 none
1029 0.2446235474 0.5561243386 0.6007222222 1680 none
2053 0.5939692777 0.6123280423 0.7060000000 1681 none
3077 0.7375535276 0.6389470899 0.7428888889 1682 none
4101 0.7817811959 0.6454470899 0.7573333333 1683 none
1034 0.3796016992 0.5739854497 0.6483888889 1684 none
2058 0.7114595711 0.6267671958 0.7495000000 1685 none
3082 0.8523595048 0.6522632275 0.7868333333 1686 none
4106 0.9183112608 0.6632949735 0.8059444444 1687 none
1044 0.4832776200 0.5899722222 0.6808888889 1688 none
2068 0.7898702092 0.6350727513 0.7809444444 1689 none
3092 0.8837441285 0.6519894180 0.8059444444 1690 none
4116 0.9130893106 0.6560727513 0.8159444444 1691 none
1064 0.5857885549 0.6006150794 0.7223888889 1692 none
2088 0.8479982324 0.6436375661 0.7998888889 1693 none
3112 0.8960057652 0.6510674603 0.8148888889 1694 none
4136 0.9191363441 0.6549563492 0.8215555556 1695 none
1104 0.6421934193 0.6130277778 0.7333333333 1696 none
2128 0.8615053913 0.6421732804 0.8105555556 1697 none
3152 0.9167644589 0.6519748677 0.8255555556 1698 none
4176 0.9333010878 0.6549325397 0.8300000000 1699 none
133 0.0909902387 0.5173650794 0.5798888889 1700 none
261 0.5322593886 0.6034801587 0.6854444444 1701 none
389 0.6539003674 0.6245767196 0.7193333333 1702 none
517 0.6716813631 0.6280026455 0.7236666667 1703 none
138 0.0961128999 0.5156706349 0.5860000000 1704 none
266 0.5323994001 0.6001560847 0.6915555556 1705 none
394 0.6574893939 0.6229933862 0.7243333333 1706 none
522 0.6637617212 0.6244933862 0.7253333333 1707 none
148 0.0961128999 0.5156706349 0.5860000000 1708 none
276 0.5323994001 0.6001560847 0.6915555556 1709 none
404 0.6574893939 0.6229933862 0.7243333333 1710 none
532 0.6637617212 0.6244933862 0.7253333333 1711 none
168 0.0961128999 0.5156706349 0.5860000000 1712 none
296 0.5323994001 0.6001560847 0.6915555556 1713 none
424 0.6574893939 0.6229933862 0.7243333333 1714 none
552 0.6637617212 0.6244933862 0.7253333333 1715 none
208 0.0961128999 0.5156706349 0.5860000000 1716 none
336 0.5323994001 0.6001560847 0.6915555556 1717 none
464 0.6574893939 0.6229933862 0.7243333333 1718 none
592 0.6637617212 0.6244933862 0.7253333333 1719 none
221 0.2122185535 0.5444537037 0.6026666667 1720 none
437 0.6194940821 0.6185317460 0.7098888889 1721 none
653 0.7332227196 0.6352023810 0.7471111111 1722 none
869 0.7586265432 0.6402023810 0.7531111111 1723 none
226 0.3133954631 0.5561613757 0.6414444444 1724 none
442 0.7212117628 0.6321931217 0.7454444444 1725 none
658 0.7836900452 0.6428240741 0.7632222222 1726 none
874 0.8223073654 0.6481018519 0.7765555556 1727 none
236 0.3347287709 0.5576243386 0.6514444444 1728 none
452 0.7019123991 0.6262486772 0.7447777778 1729 none
668 0.7656975866 0.6332632275 0.7698888889 1730 none
884 0.7972509884 0.6380687831 0.7798888889 1731 none
256 0.3347287709 0.5576243386 0.6514444444 1732 none
472 0.7019123991 0.6262486772 0.7447777778 1733 none
688 0.7656975866 0.6332632275 0.7698888889 1734 none
904 0.7972509884 0.6380687831 0.7798888889 1735 none
296 0.3347287709 0.5576243386 0.6514444444 1736 none
512 0.7019123991 0.6262486772 0.7447777778 1737 none
728 0.7656975866 0.6332632275 0.7698888889 1738 none
944 0.7972509884 0.6380687831 0.7798888889 1739 none
381 0.2415544392 0.5518425926 0.6066666667 1740 none
757 0.6258604100 0.6196335979 0.7116666667 1741 none
1133 0.7663522136 0.6438320106 0.7511111111 1742 none
1509 0.7733962254 0.6446653439 0.7537777778 1743 none
386 0.4083237523 0.5767314815 0.6604444444 1744 none
762 0.7251914116 0.6334947090 0.7454444444 1745 none
1138 0.8189755671 0.6494629630 0.7721111111 1746 none
1514 0.8253120086 0.6487169312 0.7772222222 1747 none
396 0.4626573967 0.5823703704 0.6824444444 1748 none
772 0.7562177679 0.6303465608 0.7695555556 1749 none
1148 0.8780056391 0.6514298942 0.8035555556 1750 none
1524 0.8967197785 0.6538743386 0.8102222222 1751 none
416 0.4561517043 0.5774854497 0.6874444444 1752 none
792 0.7903119193 0.6323068783 0.7862222222 1753 none
1168 0.8731007248 0.6461494709 0.8102222222 1754 none
1544 0.8747168923 0.6448399471 0.8135555556 1755 none
456 0.4561517043 0.5774854497 0.6874444444 1756 none
832 0.7903119193 0.6323068783 0.7862222222 1757 none
1208 0.8731007248 0.6461494709 0.8102222222 1758 none
1584 0.8747168923 0.6448399471 0.8135555556 1759 none
701 0.2500475921 0.5546203704 0.6066666667 1760 none
1397 0.6422384861 0.6231521164 0.7150000000 1761 none
2093 0.7827302897 0.6473505291 0.7544444444 1762 none
2789 0.7897743015 0.6481838624 0.7571111111 1763 none
706 0.4241356182 0.5800648148 0.6637777778 1764 none
1402 0.7330779107 0.6360740741 0.7454444444 1765 none
2098 0.8361463375 0.6532407407 0.7754444444 1766 none
2794 0.8580277172 0.6557407407 0.7838888889 1767 none
716 0.4515419766 0.5816759259 0.6771111111 1768 none
1412 0.7980650774 0.6365582011 0.7831111111 1769 none
2108 0.8734340957 0.6482804233 0.8065555556 1770 none
2804 0.9096733331 0.6527804233 0.8198888889 1771 none
736 0.5423530028 0.5913412698 0.7134444444 1772 none
1432 0.8171879940 0.6331931217 0.8005555556 1773 none
2128 0.8642393776 0.6430674603 0.8105555556 1774 none
2824 0.8981587292 0.6486468254 0.8205555556 1775 none
776 0.6106822113 0.6024153439 0.7338888889 1776 none
1472 0.8418862081 0.6357566138 0.8105555556 1777 none
2168 0.8529717948 0.6393822751 0.8105555556 1778 none
2864 0.8753501230 0.6430251323 0.8172222222 1779 none
1029 0.2500475921 0.5546203704 0.6066666667 1780 none
2053 0.6422384861 0.6231521164 0.7150000000 1781 none
3077 0.7827302897 0.6473505291 0.7544444444 1782 none
4101 0.7897743015 0.6481838624 0.7571111111 1783 none
1034 0.4241356182 0.5800648148 0.6637777778 1784 none
2058 0.7330779107 0.6360740741 0.7454444444 1785 none
3082 0.8361463375 0.6532407407 0.7754444444 1786 none
4106 0.8580277172 0.6557407407 0.7838888889 1787 none
1044 0.4515419766 0.5816759259 0.6771111111 1788 none
2068 0.7914258166 0.6362248677 0.7797777778 1789 none
3092 0.8816724540 0.6509748677 0.8065555556 1790 none
4116 0.9037984561 0.6526970899 0.8165555556 1791 none
1064 0.5652889798 0.5946150794 0.7211111111 1792 none
2088 0.8068796075 0.6353359788 0.7905555556 1793 none
3112 0.8541770136 0.6397764550 0.8105555556 1794 none
4136 0.8812265760 0.6449470899 0.8172222222 1795 none
1104 0.6246231848 0.6039113757 0.7394444444 1796 none
2128 0.8455628452 0.6373267196 0.8098888889 1797 none
3152 0.8654503213 0.6407063492 0.8155555556 1798 none
4176 0.8955162220 0.6444126984 0.8266666667 1799 none
93 0.0892287728 0.5268373016 0.5616666667 1800 none
181 0.5755531260 0.6171190476 0.6863888889 1801 none
269 0.6438640038 0.6303928571 0.7028333333 1802 none
357 0.6636749523 0.6341150794 0.7078333333 1803 none
98 0.1627295248 0.5350687831 0.5903333333 1804 none
186 0.6251662684 0.6179973545 0.7142222222 1805 none
274 0.6766854423 0.6263306878 0.7296666667 1806 none
362 0.7108765538 0.6329179894 0.7380000000 1807 none
108 0.1758026069 0.5350555556 0.5981111111 1808 none
196 0.6244499790 0.6156798942 0.7180000000 1809 none
284 0.6939557806 0.6267711640 0.7391111111 1810 none
372 0.7323393160 0.6328915344 0.7507777778 1811 none
128 0.1666227010 0.5329722222 0.5964444444 1812 none
216 0.6139750904 0.6122539683 0.7180000000 1813 none
304 0.6887183363 0.6250582011 0.7391111111 1814 none
392 0.7271301822 0.6311878307 0.7507777778 1815 none
168 0.1666227010 0.5329722222 0.5964444444 1816 none
256 0.6139750904 0.6122539683 0.7180000000 1817 none
344 0.6887183363 0.6250582011 0.7391111111 1818 none
432 0.7271301822 0.6311878307 0.7507777778 1819 none
173 0.1544166179 0.5381706349 0.5797777778 1820 none
341 0.4806149448 0.5975873016 0.6655000000 1821 none
509 0.7020631624 0.6409722222 0.7181666667 1822 none
677 0.7229855216 0.6441388889 0.7248333333 1823 none
178 0.3248985294 0.5625582011 0.6366666667 1824 none
346 0.7128433546 0.6287208995 0.7467777778 1825 none
514 0.8415522265 0.6533544974 0.7784444444 1826 none
682 0.8516285617 0.6540767196 0.7831111111 1827 none
188 0.3836306850 0.5683796296 0.6609444444 1828 none
356 0.7048303773 0.6248134921 0.7491111111 1829 none
524 0.8435293920 0.6486706349 0.7881111111 1830 none
692 0.8531213497 0.6503373016 0.7907777778 1831 none
208 0.3720181762 0.5655925926 0.6591111111 1832 none
376 0.7038176420 0.6257076720 0.7468888889 1833 none
544 0.8549062074 0.6508597884 0.7908888889 1834 none
712 0.8521255798 0.6521560847 0.7868888889 1835 none
248 0.3662476646 0.5646243386 0.6574444444 1836 none
416 0.6919272279 0.6218187831 0.7468888889 1837 none
584 0.8347024833 0.6464576720 0.7868888889 1838 none
752 0.8397983750 0.6481243386 0.7868888889 1839 none
261 0.1804154349 0.5439166667 0.5847777778 1840 none
517 0.5380870645 0.6090317460 0.6788333333 1841 none
773 0.7623647572 0.6515039683 0.7348333333 1842 none
1029 0.7778514985 0.6528928571 0.7415000000 1843 none
266 0.3677505036 0.5741838624 0.6410000000 1844 none
522 0.7584116141 0.6370992063 0.7586111111 1845 none
778 0.9151466821 0.6671309524 0.7971111111 1846 none
1034 0.9317322282 0.6674087302 0.8064444444 1847 none
276 0.4691992959 0.5886150794 0.6750000000 1848 none
532 0.8071271718 0.6403492063 0.7816111111 1849 none
788 0.9295697564 0.6610952381 0.8166111111 1850 none
1044 0.9504270906 0.6638730159 0.8239444444 1851 none
296 0.4540089823 0.5777037037 0.6857777778 1852 none
552 0.7762807971 0.6325582011 0.7774444444 1853 none
808 0.8974445764 0.6519669312 0.8141111111 1854 none
1064 0.9239772836 0.6563558201 0.8218888889 1855 none
336 0.4601701685 0.5792592593 0.6866111111 1856 none
592 0.7988940481 0.6351137566 0.7862222222 1857 none
848 0.9188417363 0.6555952381 0.8202222222 1858 none
1104 0.9326880439 0.6582857143 0.8235555556 1859 none
421 0.1817646051 0.5455833333 0.5825555556 1860 none
837 0.5527244905 0.6101428571 0.6855000000 1861 none
1253 0.7593169565 0.6492817460 0.7370555556 1862 none
1669 0.7873930327 0.6523373016 0.7481666667 1863 none
426 0.4452733270 0.5891838624 0.6597777778 1864 none
842 0.7637715620 0.6370753968 0.7618333333 1865 none
1258 0.8819282123 0.6584722222 0.7931111111 1866 none
1674 0.9092297326 0.6604166667 0.8057777778 1867 none
436 0.5111333401 0.5938134921 0.6904444444 1868 none
852 0.8708195141 0.6467513228 0.8077777778 1869 none
1268 0.9186943187 0.6573544974 0.8169444444 1870 none
1684 0.9565273486 0.6627433862 0.8296111111 1871 none
456 0.5339968156 0.5911203704 0.7088888889 1872 none
872 0.8418251927 0.6369007937 0.8084444444 1873 none
1288 0.8980196102 0.6482949735 0.8211111111 1874 none
1704 0.9307337429 0.6534801587 0.8311111111 1875 none
496 0.5347721945 0.5916190476 0.7084444444 1876 none
912 0.8509382704 0.6396362434 0.8088888889 1877 none
1328 0.8737258668 0.6443320106 0.8138888889 1878 none
1744 0.8958372674 0.6478875661 0.8205555556 1879 none
741 0.1817646051 0.5455833333 0.5825555556 1880 none
1477 0.5440614746 0.6073095238 0.6855000000 1881 none
2213 0.7375598835 0.6440039683 0.7337222222 1882 none
2949 0.7549199856 0.6453928571 0.7415000000 1883 none
746 0.4294614611 0.5858505291 0.6564444444 1884 none
1482 0.7562126560 0.6346031746 0.7618333333 1885 none
2218 0.8709210443 0.6567103175 0.7897777778 1886 none
2954 0.8875065904 0.6569880952 0.7991111111 1887 none
756 0.5077360790 0.5927023810 0.6904444444 1888 none
1492 0.8399544412 0.6430899471 0.7961111111 1889 none
2228 0.9037633350 0.6533902116 0.8152777778 1890 none
2964 0.9451513560 0.6599417989 0.8279444444 1891 none
776 0.5735798624 0.5996243386 0.7169444444 1892 none
1512 0.8713838332 0.6447301587 0.8117777778 1893 none
2248 0.9487611293 0.6566190476 0.8361111111 1894 none
2984 0.9547961351 0.6579801587 0.8372222222 1895 none
816 0.5784480798 0.6037592593 0.7123333333 1896 none
1552 0.8470208629 0.6401931217 0.8055555556 1897 none
2288 0.8965361186 0.6487288360 0.8194444444 1898 none
3024 0.9272393823 0.6538690476 0.8283333333 1899 none
93 0.1362150611 0.5323095238 0.5796111111 1900 none
181 0.5640680578 0.6089206349 0.6944444444 1901 none
269 0.6407804335 0.6218174603 0.7165555556 1902 none
357 0.6670389123 0.6270357143 0.7226666667 1903 none
98 0.1824823113 0.5354021164 0.6014444444 1904 none
186 0.6198496000 0.6142671958 0.7178333333 1905 none
274 0.6786073877 0.6240489418 0.7349444444 1906 none
362 0.7276664537 0.6318227513 0.7499444444 1907 none
108 0.1745160281 0.5340833333 0.5991111111 1908 none
196 0.6094009209 0.6107579365 0.7180000000 1909 none
284 0.6841441668 0.6235621693 0.7391111111 1910 none
372 0.7225560127 0.6296917989 0.7507777778 1911 none
128 0.1745160281 0.5340833333 0.5991111111 1912 none
216 0.6094009209 0.6107579365 0.7180000000 1913 none
304 0.6841441668 0.6235621693 0.7391111111 1914 none
392 0.7225560127 0.6296917989 0.7507777778 1915 none
168 0.1745160281 0.5340833333 0.5991111111 1916 none
256 0.6094009209 0.6107579365 0.7180000000 1917 none
344 0.6841441668 0.6235621693 0.7391111111 1918 none
432 0.7225560127 0.6296917989 0.7507777778 1919 none
173 0.2406810858 0.5557539683 0.5990555556 1920 none
341 0.5661156760 0.6078134921 0.6976666667 1921 none
509 0.7547207263 0.6432751323 0.7452222222 1922 none
677 0.7757129776 0.6462195767 0.7523333333 1923 none
178 0.3390290802 0.5650965608 0.6404444444 1924 none
346 0.7223003953 0.6302208995 0.7496666667 1925 none
514 0.8905487360 0.6589021164 0.7974444444 1926 none
682 0.8882478112 0.6585171958 0.7967777778 1927 none
188 0.3737273117 0.5666111111 0.6582777778 1928 none
356 0.7127904976 0.6268042328 0.7502222222 1929 none
524 0.8477290469 0.6503505291 0.7875555556 1930 none
692 0.8571794521 0.6519708995 0.7902222222 1931 none
208 0.3674811939 0.5650277778 0.6574444444 1932 none
376 0.6885299668 0.6207076720 0.7468888889 1933 none
544 0.8321545374 0.6456243386 0.7868888889 1934 none
712 0.8361264127 0.6472910053 0.7862222222 1935 none
248 0.3674811939 0.5650277778 0.6574444444 1936 none
416 0.6885299668 0.6207076720 0.7468888889 1937 none
584 0.8321545374 0.6456243386 0.7868888889 1938 none
752 0.8361264127 0.6472910053 0.7862222222 1939 none
261 0.2446235474 0.5561243386 0.6007222222 1940 none
517 0.5733866447 0.6092724868 0.6993333333 1941 none
773 0.7511571737 0.6415582011 0.7462222222 1942 none
1029 0.8035382688 0.6507248677 0.7606666667 1943 none
266 0.3726324467 0.5723187831 0.6472777778 1944 none
522 0.7755894928 0.6413082011 0.7611666667 1945 none
778 0.9150625908 0.6657248677 0.7996111111 1946 none
1034 0.9350880480 0.6697010582 0.8042777778 1947 none
276 0.4598055466 0.5854814815 0.6751111111 1948 none
532 0.8172995563 0.6430634921 0.7827222222 1949 none
788 0.8926170314 0.6591190476 0.7982777778 1950 none
1044 0.9167296363 0.6608783069 0.8093888889 1951 none
296 0.4497624058 0.5763148148 0.6857777778 1952 none
552 0.7935150513 0.6333544974 0.7862222222 1953 none
808 0.9066576600 0.6534484127 0.8168888889 1954 none
1064 0.9307346188 0.6576468254 0.8235555556 1955 none
336 0.4558119782 0.5773743386 0.6874444444 1956 none
592 0.7813253547 0.6293677249 0.7862222222 1957 none
848 0.8955801620 0.6498253968 0.8168888889 1958 none
1104 0.9091838081 0.6524365079 0.8202222222 1959 none
421 0.2446235474 0.5561243386 0.6007222222 1960 none
837 0.5939692777 0.6123280423 0.7060000000 1961 none
1253 0.7392521581 0.6395026455 0.7428888889 1962 none
1669 0.7992916924 0.6493359788 0.7606666667 1963 none
426 0.3716957663 0.5723187831 0.6467222222 1964 none
842 0.7209581933 0.6280357143 0.7528333333 1965 none
1258 0.8596499073 0.6528095238 0.7901666667 1966 none
1674 0.9213550869 0.6624523810 0.8092777778 1967 none
436 0.4830301262 0.5889722222 0.6825555556 1968 none
852 0.8058430614 0.6375396825 0.7859444444 1969 none
1268 0.9055724240 0.6554523810 0.8126111111 1970 none
1684 0.9368144102 0.6601560847 0.8226111111 1971 none
456 0.5816864026 0.6010502646 0.7191666667 1972 none
872 0.8299964774 0.6373822751 0.8005555556 1973 none
1288 0.8610984870 0.6438783069 0.8072222222 1974 none
1704 0.9014993693 0.6497394180 0.8205555556 1975 none
496 0.5670054160 0.5947169312 0.7219444444 1976 none
912 0.8361528836 0.6357195767 0.8072222222 1977 none
1328 0.8574772102 0.6408558201 0.8105555556 1978 none
1744 0.8905876900 0.6461706349 0.8205555556 1979 none
741 0.2446235474 0.5561243386 0.6007222222 1980 none
1477 0.5939692777 0.6123280423 0.7060000000 1981 none
2213 0.7375535276 0.6389470899 0.7428888889 1982 none
2949 0.7817811959 0.6454470899 0.7573333333 1983 none
746 0.3796016992 0.5739854497 0.6483888889 1984 none
1482 0.7114595711 0.6267671958 0.7495000000 1985 none
2218 0.8523595048 0.6522632275 0.7868333333 1986 none
2954 0.9183112608 0.6632949735 0.8059444444 1987 none
756 0.4832776200 0.5899722222 0.6808888889 1988 none
1492 0.7898702092 0.6350727513 0.7809444444 1989 none
2228 0.8837441285 0.6519894180 0.8059444444 1990 none
2964 0.9130893106 0.6560727513 0.8159444444 1991 none
776 0.5857885549 0.6006150794 0.7223888889 1992 none
1512 0.8479982324 0.6436375661 0.7998888889 1993 none
2248 0.8960057652 0.6510674603 0.8148888889 1994 none
2984 0.9191363441 0.6549563492 0.8215555556 1995 none
816 0.6421934193 0.6130277778 0.7333333333 1996 none
1552 0.8615053913 0.6421732804 0.8105555556 1997 none
2288 0.9167644589 0.6519748677 0.8255555556 1998 none
3024 0.9333010878 0.6549325397 0.8300000000 1999 none
93 0.1577033327 0.5345277778 0.5883333333 2000 none
181 0.6046887886 0.6149761905 0.7075555556 2001 none
269 0.6768520490 0.6273042328 0.7280000000 2002 none
357 0.7096486796 0.6328227513 0.7374444444 2003 none
98 0.1740064389 0.5339166667 0.5991111111 2004 none
186 0.6021105184 0.6102116402 0.7146666667 2005 none
274 0.6768537643 0.6230158730 0.7357777778 2006 none
362 0.7152656102 0.6291455026 0.7474444444 2007 none
108 0.1740064389 0.5339166667 0.5991111111 2008 none
196 0.6021105184 0.6102116402 0.7146666667 2009 none
284 0.6768537643 0.6230158730 0.7357777778 2010 none
372 0.7152656102 0.6291455026 0.7474444444 2011 none
128 0.1740064389 0.5339166667 0.5991111111 2012 none
216 0.6021105184 0.6102116402 0.7146666667 2013 none
304 0.6768537643 0.6230158730 0.7357777778 2014 none
392 0.7152656102 0.6291455026 0.7474444444 2015 none
168 0.1740064389 0.5339166667 0.5991111111 2016 none
256 0.6021105184 0.6102116402 0.7146666667 2017 none
344 0.6768537643 0.6230158730 0.7357777778 2018 none
432 0.7152656102 0.6291455026 0.7474444444 2019 none
173 0.2461051305 0.5542500000 0.6050000000 2020 none
341 0.6110887322 0.6175595238 0.7066666667 2021 none
509 0.7622803325 0.6434193122 0.7494444444 2022 none
677 0.7642284526 0.6425859788 0.7521111111 2023 none
178 0.3620373828 0.5678425926 0.6491111111 2024 none
346 0.7108151702 0.6289153439 0.7452222222 2025 none
514 0.8379378656 0.6521111111 0.7785555556 2026 none
682 0.8586054301 0.6551944444 0.7852222222 2027 none
188 0.3603323440 0.5645277778 0.6541111111 2028 none
356 0.6885299668 0.6207076720 0.7468888889 2029 none
524 0.8321545374 0.6456243386 0.7868888889 2030 none
692 0.8361264127 0.6472910053 0.7862222222 2031 none
208 0.3603323440 0.5645277778 0.6541111111 2032 none
376 0.6885299668 0.6207076720 0.7468888889 2033 none
544 0.8321545374 0.6456243386 0.7868888889 2034 none
712 0.8361264127 0.6472910053 0.7862222222 2035 none
248 0.3603323440 0.5645277778 0.6541111111 2036 none
416 0.6885299668 0.6207076720 0.7468888889 2037 none
584 0.8321545374 0.6456243386 0.7868888889 2038 none
752 0.8361264127 0.6472910053 0.7862222222 2039 none
261 0.2500475921 0.5546203704 0.6066666667 2040 none
517 0.6422384861 0.6231521164 0.7150000000 2041 none
773 0.7923348532 0.6495727513 0.7561111111 2042 none
1029 0.7993788650 0.6504060847 0.7587777778 2043 none
266 0.4241356182 0.5800648148 0.6637777778 2044 none
522 0.7311220171 0.6372724868 0.7421111111 2045 none
778 0.8437901751 0.6557407407 0.7754444444 2046 none
1034 0.8547129192 0.6564947090 0.7805555556 2047 none
276 0.4408857223 0.5789259259 0.6757777778 2048 none
532 0.7874435766 0.6350449735 0.7795555556 2049 none
788 0.9030047117 0.6559298942 0.8102222222 2050 none
1044 0.9283435104 0.6605410053 0.8168888889 2051 none
296 0.4527544432 0.5763743386 0.6874444444 2052 none
552 0.7804760394 0.6290899471 0.7862222222 2053 none
808 0.8947308467 0.6495476190 0.8168888889 2054 none
1064 0.9083344928 0.6521587302 0.8202222222 2055 none
336 0.4527544432 0.5763743386 0.6874444444 2056 none
592 0.7804760394 0.6290899471 0.7862222222 2057 none
848 0.8947308467 0.6495476190 0.8168888889 2058 none
1104 0.9083344928 0.6521587302 0.8202222222 2059 none
421 0.2500475921 0.5546203704 0.6066666667 2060 none
837 0.6422384861 0.6231521164 0.7150000000 2061 none
1253 0.7827302897 0.6473505291 0.7544444444 2062 none
1669 0.7897743015 0.6481838624 0.7571111111 2063 none
426 0.4241356182 0.5800648148 0.6637777778 2064 none
842 0.7330779107 0.6360740741 0.7454444444 2065 none
1258 0.8361463375 0.6532407407 0.7754444444 2066 none
1674 0.8580277172 0.6557407407 0.7838888889 2067 none
436 0.4515419766 0.5816759259 0.6771111111 2068 none
852 0.7980650774 0.6365582011 0.7831111111 2069 none
1268 0.8734340957 0.6482804233 0.8065555556 2070 none
1684 0.9096733331 0.6527804233 0.8198888889 2071 none
456 0.5423530028 0.5913412698 0.7134444444 2072 none
872 0.8171879940 0.6331931217 0.8005555556 2073 none
1288 0.8642393776 0.6430674603 0.8105555556 2074 none
1704 0.8981587292 0.6486468254 0.8205555556 2075 none
496 0.6106822113 0.6024153439 0.7338888889 2076 none
912 0.8418862081 0.6357566138 0.8105555556 2077 none
1328 0.8529717948 0.6393822751 0.8105555556 2078 none
1744 0.8753501230 0.6430251323 0.8172222222 2079 none
741 0.2500475921 0.5546203704 0.6066666667 2080 none
1477 0.6422384861 0.6231521164 0.7150000000 2081 none
2213 0.7827302897 0.6473505291 0.7544444444 2082 none
2949 0.7897743015 0.6481838624 0.7571111111 2083 none
746 0.4241356182 0.5800648148 0.6637777778 2084 none
1482 0.7330779107 0.6360740741 0.7454444444 2085 none
2218 0.8361463375 0.6532407407 0.7754444444 2086 none
2954 0.8580277172 0.6557407407 0.7838888889 2087 none
756 0.4515419766 0.5816759259 0.6771111111 2088 none
1492 0.7914258166 0.6362248677 0.7797777778 2089 none
2228 0.8816724540 0.6509748677 0.8065555556 2090 none
2964 0.9037984561 0.6526970899 0.8165555556 2091 none
776 0.5652889798 0.5946150794 0.7211111111 2092 none
1512 0.8068796075 0.6353359788 0.7905555556 2093 none
2248 0.8541770136 0.6397764550 0.8105555556 2094 none
2984 0.8812265760 0.6449470899 0.8172222222 2095 none
816 0.6246231848 0.6039113757 0.7394444444 2096 none
1552 0.8455628452 0.6373267196 0.8098888889 2097 none
2288 0.8654503213 0.6407063492 0.8155555556 2098 none
3024 0.8955162220 0.6444126984 0.8266666667 2099 none
77 0.1115682334 0.5323055556 0.5650000000 2100 none
149 0.5095635525 0.6044206349 0.6702777778 2101 none
221 0.6343904008 0.6315833333 0.6950555556 2102 none
293 0.6682369539 0.6371388889 0.7050555556 2103 none
82 0.1864851412 0.5417354497 0.5923333333 2104 none
154 0.5575047988 0.6029140212 0.7014444444 2105 none
226 0.6732525699 0.6261269841 0.7280000000 2106 none
298 0.7244348892 0.6361269841 0.7402222222 2107 none
92 0.1916144728 0.5383888889 0.6014444444 2108 none
164 0.5544723527 0.6013095238 0.7025555556 2109 none
236 0.6860279454 0.6278544974 0.7324444444 2110 none
308 0.7346623188 0.6370211640 0.7446666667 2111 none
112 0.1807359363 0.5357500000 0.5997777778 2112 none
184 0.5536020277 0.6001058201 0.7042222222 2113 none
256 0.6808188116 0.6261507937 0.7324444444 2114 none
328 0.7294531851 0.6353174603 0.7446666667 2115 none
152 0.1807359363 0.5357500000 0.5997777778 2116 none
224 0.5536020277 0.6001058201 0.7042222222 2117 none
296 0.6808188116 0.6261507937 0.7324444444 2118 none
368 0.7294531851 0.6353174603 0.7446666667 2119 none
117 0.1549990055 0.5383611111 0.5797777778 2120 none
229 0.4977857152 0.6013650794 0.6688333333 2121 none
341 0.7192339328 0.6447500000 0.7215000000 2122 none
453 0.7384576614 0.6473611111 0.7281666667 2123 none
122 0.3250117714 0.5625952381 0.6366666667 2124 none
234 0.7369364909 0.6329246032 0.7534444444 2125 none
346 0.8566280192 0.6564470899 0.7817777778 2126 none
458 0.8667043543 0.6571693122 0.7864444444 2127 none
132 0.3836306850 0.5683796296 0.6609444444 2128 none
244 0.7201326540 0.6279801587 0.7524444444 2129 none
356 0.8588316687 0.6518373016 0.7914444444 2130 none
468 0.8697825309 0.6539484127 0.7941111111 2131 none
152 0.3720181762 0.5655925926 0.6591111111 2132 none
264 0.7191199187 0.6288743386 0.7502222222 2133 none
376 0.8702084841 0.6540264550 0.7942222222 2134 none
488 0.8687867610 0.6557671958 0.7902222222 2135 none
192 0.3662476646 0.5646243386 0.6574444444 2136 none
304 0.7072295047 0.6249854497 0.7502222222 2137 none
416 0.8500047600 0.6496243386 0.7902222222 2138 none
528 0.8564595562 0.6517354497 0.7902222222 2139 none
197 0.1804154349 0.5439166667 0.5847777778 2140 none
389 0.5380870645 0.6090317460 0.6788333333 2141 none
581 0.7623647572 0.6515039683 0.7348333333 2142 none
773 0.7778514985 0.6528928571 0.7415000000 2143 none
202 0.3677505036 0.5741838624 0.6410000000 2144 none
394 0.7584116141 0.6370992063 0.7586111111 2145 none
586 0.9151466821 0.6671309524 0.7971111111 2146 none
778 0.9317322282 0.6674087302 0.8064444444 2147 none
212 0.4691992959 0.5886150794 0.6750000000 2148 none
404 0.8071271718 0.6403492063 0.7816111111 2149 none
596 0.9295697564 0.6610952381 0.8166111111 2150 none
788 0.9504270906 0.6638730159 0.8239444444 2151 none
232 0.4540089823 0.5777037037 0.6857777778 2152 none
424 0.7762807971 0.6325582011 0.7774444444 2153 none
616 0.8974445764 0.6519669312 0.8141111111 2154 none
808 0.9239772836 0.6563558201 0.8218888889 2155 none
272 0.4601701685 0.5792592593 0.6866111111 2156 none
464 0.7988940481 0.6351137566 0.7862222222 2157 none
656 0.9188417363 0.6555952381 0.8202222222 2158 none
848 0.9326880439 0.6582857143 0.8235555556 2159 none
357 0.1817646051 0.5455833333 0.5825555556 2160 none
709 0.5527244905 0.6101428571 0.6855000000 2161 none
1061 0.7593169565 0.6492817460 0.7370555556 2162 none
1413 0.7873930327 0.6523373016 0.7481666667 2163 none
362 0.4452733270 0.5891838624 0.6597777778 2164 none
714 0.7637715620 0.6370753968 0.7618333333 2165 none
1066 0.8819282123 0.6584722222 0.7931111111 2166 none
1418 0.9092297326 0.6604166667 0.8057777778 2167 none
372 0.5111333401 0.5938134921 0.6904444444 2168 none
724 0.8708195141 0.6467513228 0.8077777778 2169 none
1076 0.9186943187 0.6573544974 0.8169444444 2170 none
1428 0.9565273486 0.6627433862 0.8296111111 2171 none
392 0.5339968156 0.5911203704 0.7088888889 2172 none
744 0.8418251927 0.6369007937 0.8084444444 2173 none
1096 0.8980196102 0.6482949735 0.8211111111 2174 none
1448 0.9307337429 0.6534801587 0.8311111111 2175 none
432 0.5347721945 0.5916190476 0.7084444444 2176 none
784 0.8509382704 0.6396362434 0.8088888889 2177 none
1136 0.8737258668 0.6443320106 0.8138888889 2178 none
1488 0.8958372674 0.6478875661 0.8205555556 2179 none
677 0.1817646051 0.5455833333 0.5825555556 2180 none
1349 0.5440614746 0.6073095238 0.6855000000 2181 none
2021 0.7375598835 0.6440039683 0.7337222222 2182 none
2693 0.7549199856 0.6453928571 0.7415000000 2183 none
682 0.4294614611 0.5858505291 0.6564444444 2184 none
1354 0.7562126560 0.6346031746 0.7618333333 2185 none
2026 0.8709210443 0.6567103175 0.7897777778 2186 none
2698 0.8875065904 0.6569880952 0.7991111111 2187 none
692 0.5077360790 0.5927023810 0.6904444444 2188 none
1364 0.8399544412 0.6430899471 0.7961111111 2189 none
2036 0.9037633350 0.6533902116 0.8152777778 2190 none
2708 0.9451513560 0.6599417989 0.8279444444 2191 none
712 0.5735798624 0.5996243386 0.7169444444 2192 none
1384 0.8713838332 0.6447301587 0.8117777778 2193 none
2056 0.9487611293 0.6566190476 0.8361111111 2194 none
2728 0.9547961351 0.6579801587 0.8372222222 2195 none
752 0.5784480798 0.6037592593 0.7123333333 2196 none
1424 0.8470208629 0.6401931217 0.8055555556 2197 none
2096 0.8965361186 0.6487288360 0.8194444444 2198 none
2768 0.9272393823 0.6538690476 0.8283333333 2199 none
77 0.1511986215 0.5362910053 0.5812777778 2200 none
149 0.5296928666 0.6014153439 0.6876666667 2201 none
221 0.6713440706 0.6275859788 0.7242222222 2202 none
293 0.7146746444 0.6362433862 0.7342222222 2203 none
82 0.1971701607 0.5387354497 0.6041111111 2204 none
154 0.5582958997 0.6021005291 0.7033888889 2205 none
226 0.6802914168 0.6264378307 0.7316111111 2206 none
298 0.7345458727 0.6356044974 0.7471666667 2207 none
92 0.1886292634 0.5368611111 0.6024444444 2208 none
164 0.5496102458 0.5988002646 0.7042222222 2209 none
236 0.6764589931 0.6247248677 0.7324444444 2210 none
308 0.7250933666 0.6338915344 0.7446666667 2211 none
112 0.1886292634 0.5368611111 0.6024444444 2212 none
184 0.5496102458 0.5988002646 0.7042222222 2213 none
256 0.6764589931 0.6247248677 0.7324444444 2214 none
328 0.7250933666 0.6338915344 0.7446666667 2215 none
152 0.1886292634 0.5368611111 0.6024444444 2216 none
224 0.5496102458 0.5988002646 0.7042222222 2217 none
296 0.6764589931 0.6247248677 0.7324444444 2218 none
368 0.7250933666 0.6338915344 0.7446666667 2219 none
117 0.2446235474 0.5561243386 0.6007222222 2220 none
229 0.5820407840 0.6111838624 0.7010000000 2221 none
341 0.7706458343 0.6466455026 0.7485555556 2222 none
453 0.7916380855 0.6495899471 0.7556666667 2223 none
122 0.3390290802 0.5650965608 0.6404444444 2224 none
234 0.7381122612 0.6335542328 0.7530000000 2225 none
346 0.9064738439 0.6622724868 0.8007777778 2226 C2
458 0.9057583077 0.6624060847 0.8001111111 2227 none
132 0.3737273117 0.5666111111 0.6582777778 2228 none
244 0.7255448285 0.6291375661 0.7535555556 2229 none
356 0.8621820084 0.6532394180 0.7908888889 2230 none
468 0.8729913180 0.6553042328 0.7935555556 2231 none
152 0.3674811939 0.5650277778 0.6574444444 2232 none
264 0.7038322435 0.6238743386 0.7502222222 2233 none
376 0.8474568142 0.6487910053 0.7902222222 2234 none
488 0.8527875939 0.6509021164 0.7895555556 2235 none
192 0.3674811939 0.5650277778 0.6574444444 2236 none
304 0.7038322435 0.6238743386 0.7502222222 2237 none
416 0.8474568142 0.6487910053 0.7902222222 2238 none
528 0.8527875939 0.6509021164 0.7895555556 2239 none
197 0.2446235474 0.5561243386 0.6007222222 2240 none
389 0.5733866447 0.6092724868 0.6993333333 2241 none
581 0.7511571737 0.6415582011 0.7462222222 2242 none
773 0.8035382688 0.6507248677 0.7606666667 2243 none
202 0.3726324467 0.5723187831 0.6472777778 2244 none
394 0.7755894928 0.6413082011 0.7611666667 2245 none
586 0.9150625908 0.6657248677 0.7996111111 2246 none
778 0.9350880480 0.6697010582 0.8042777778 2247 C4
212 0.4598055466 0.5854814815 0.6751111111 2248 none
404 0.8172995563 0.6430634921 0.7827222222 2249 none
596 0.8926170314 0.6591190476 0.7982777778 2250 none
788 0.9167296363 0.6608783069 0.8093888889 2251 none
232 0.4497624058 0.5763148148 0.6857777778 2252 none
424 0.7935150513 0.6333544974 0.7862222222 2253 none
616 0.9066576600 0.6534484127 0.8168888889 2254 none
808 0.9307346188 0.6576468254 0.8235555556 2255 none
272 0.4558119782 0.5773743386 0.6874444444 2256 none
464 0.7813253547 0.6293677249 0.7862222222 2257 none
656 0.8955801620 0.6498253968 0.8168888889 2258 none
848 0.9091838081 0.6524365079 0.8202222222 2259 none
357 0.2446235474 0.5561243386 0.6007222222 2260 none
709 0.5939692777 0.6123280423 0.7060000000 2261 none
1061 0.7392521581 0.6395026455 0.7428888889 2262 none
1413 0.7992916924 0.6493359788 0.7606666667 2263 none
362 0.3716957663 0.5723187831 0.6467222222 2264 none
714 0.7209581933 0.6280357143 0.7528333333 2265 none
1066 0.8596499073 0.6528095238 0.7901666667 2266 none
1418 0.9213550869 0.6624523810 0.8092777778 2267 none
372 0.4830301262 0.5889722222 0.6825555556 2268 none
724 0.8058430614 0.6375396825 0.7859444444 2269 none
1076 0.9055724240 0.6554523810 0.8126111111 2270 none
1428 0.9368144102 0.6601560847 0.8226111111 2271 none
392 0.5816864026 0.6010502646 0.7191666667 2272 none
744 0.8299964774 0.6373822751 0.8005555556 2273 none
1096 0.8610984870 0.6438783069 0.8072222222 2274 none
1448 0.9014993693 0.6497394180 0.8205555556 2275 none
432 0.5670054160 0.5947169312 0.7219444444 2276 none
784 0.8361528836 0.6357195767 0.8072222222 2277 none
1136 0.8574772102 0.6408558201 0.8105555556 2278 none
1488 0.8905876900 0.6461706349 0.8205555556 2279 none
677 0.2446235474 0.5561243386 0.6007222222 2280 none
1349 0.5939692777 0.6123280423 0.7060000000 2281 none
2021 0.7375535276 0.6389470899 0.7428888889 2282 none
2693 0.7817811959 0.6454470899 0.7573333333 2283 none
682 0.3796016992 0.5739854497 0.6483888889 2284 none
1354 0.7114595711 0.6267671958 0.7495000000 2285 none
2026 0.8523595048 0.6522632275 0.7868333333 2286 none
2698 0.9183112608 0.6632949735 0.8059444444 2287 none
692 0.4832776200 0.5899722222 0.6808888889 2288 none
1364 0.7898702092 0.6350727513 0.7809444444 2289 none
2036 0.8837441285 0.6519894180 0.8059444444 2290 none
2708 0.9130893106 0.6560727513 0.8159444444 2291 none
712 0.5857885549 0.6006150794 0.7223888889 2292 none
1384 0.8479982324 0.6436375661 0.7998888889 2293 none
2056 0.8960057652 0.6510674603 0.8148888889 2294 none
2728 0.9191363441 0.6549563492 0.8215555556 2295 none
752 0.6421934193 0.6130277778 0.7333333333 2296 none
1424 0.8615053913 0.6421732804 0.8105555556 2297 none
2096 0.9167644589 0.6519748677 0.8255555556 2298 none
2768 0.9333010878 0.6549325397 0.8300000000 2299 none
77 0.1825535520 0.5398981481 0.5933333333 2300 none
149 0.5295922652 0.6004021164 0.6894444444 2301 none
221 0.6716915354 0.6288637566 0.7221111111 2302 none
293 0.7267953066 0.6383082011 0.7376666667 2303 none
82 0.1881196743 0.5366944444 0.6024444444 2304 none
154 0.5424330854 0.5982910053 0.7008888889 2305 none
226 0.6692818326 0.6242156085 0.7291111111 2306 none
298 0.7179162061 0.6333822751 0.7413333333 2307 none
92 0.1881196743 0.5366944444 0.6024444444 2308 none
164 0.5424330854 0.5982910053 0.7008888889 2309 none
236 0.6692818326 0.6242156085 0.7291111111 2310 none
308 0.7179162061 0.6333822751 0.7413333333 2311 none
112 0.1881196743 0.5366944444 0.6024444444 2312 none
184 0.5424330854 0.5982910053 0.7008888889 2313 none
256 0.6692818326 0.6242156085 0.7291111111 2314 none
328 0.7179162061 0.6333822751 0.7413333333 2315 none
152 0.1881196743 0.5366944444 0.6024444444 2316 none
224 0.5424330854 0.5982910053 0.7008888889 2317 none
296 0.6692818326 0.6242156085 0.7291111111 2318 none
368 0.7179162061 0.6333822751 0.7413333333 2319 none
117 0.2500475921 0.5546203704 0.6066666667 2320 none
229 0.6269005981 0.6208928571 0.7100000000 2321 none
341 0.7780921984 0.6467526455 0.7527777778 2322 none
453 0.7800403185 0.6459193122 0.7554444444 2323 none
122 0.3620373828 0.5678425926 0.6491111111 2324 none
234 0.7257777208 0.6319708995 0.7485555556 2325 none
346 0.8529004162 0.6551666667 0.7818888889 2326 none
458 0.8735679808 0.6582500000 0.7885555556 2327 none
132 0.3603323440 0.5645277778 0.6541111111 2328 none
244 0.7038322435 0.6238743386 0.7502222222 2329 none
356 0.8474568142 0.6487910053 0.7902222222 2330 none
468 0.8527875939 0.6509021164 0.7895555556 2331 none
152 0.3603323440 0.5645277778 0.6541111111 2332 none
264 0.7038322435 0.6238743386 0.7502222222 2333 none
376 0.8474568142 0.6487910053 0.7902222222 2334 none
488 0.8527875939 0.6509021164 0.7895555556 2335 none
192 0.3603323440 0.5645277778 0.6541111111 2336 none
304 0.7038322435 0.6238743386 0.7502222222 2337 none
416 0.8474568142 0.6487910053 0.7902222222 2338 none
528 0.8527875939 0.6509021164 0.7895555556 2339 none
197 0.2500475921 0.5546203704 0.6066666667 2340 none
389 0.6422384861 0.6231521164 0.7150000000 2341 none
581 0.7923348532 0.6495727513 0.7561111111 2342 none
773 0.7993788650 0.6504060847 0.7587777778 2343 none
202 0.4241356182 0.5800648148 0.6637777778 2344 none
394 0.7311220171 0.6372724868 0.7421111111 2345 none
586 0.8437901751 0.6557407407 0.7754444444 2346 none
778 0.8547129192 0.6564947090 0.7805555556 2347 none
212 0.4408857223 0.5789259259 0.6757777778 2348 none
404 0.7874435766 0.6350449735 0.7795555556 2349 none
596 0.9030047117 0.6559298942 0.8102222222 2350 none
788 0.9283435104 0.6605410053 0.8168888889 2351 none
232 0.4527544432 0.5763743386 0.6874444444 2352 none
424 0.7804760394 0.6290899471 0.7862222222 2353 none
616 0.8947308467 0.6495476190 0.8168888889 2354 none
808 0.9083344928 0.6521587302 0.8202222222 2355 none
272 0.4527544432 0.5763743386 0.6874444444 2356 none
464 0.7804760394 0.6290899471 0.7862222222 2357 none
656 0.8947308467 0.6495476190 0.8168888889 2358 none
848 0.9083344928 0.6521587302 0.8202222222 2359 none
357 0.2500475921 0.5546203704 0.6066666667 2360 none
709 0.6422384861 0.6231521164 0.7150000000 2361 none
1061 0.7827302897 0.6473505291 0.7544444444 2362 none
1413 0.7897743015 0.6481838624 0.7571111111 2363 none
362 0.4241356182 0.5800648148 0.6637777778 2364 none
714 0.7330779107 0.6360740741 0.7454444444 2365 none
1066 0.8361463375 0.6532407407 0.7754444444 2366 none
1418 0.8580277172 0.6557407407 0.7838888889 2367 none
372 0.4515419766 0.5816759259 0.6771111111 2368 none
724 0.7980650774 0.6365582011 0.7831111111 2369 none
1076 0.8734340957 0.6482804233 0.8065555556 2370 none
1428 0.9096733331 0.6527804233 0.8198888889 2371 none
392 0.5423530028 0.5913412698 0.7134444444 2372 none
744 0.8171879940 0.6331931217 0.8005555556 2373 none
1096 0.8642393776 0.6430674603 0.8105555556 2374 none
1448 0.8981587292 0.6486468254 0.8205555556 2375 none
432 0.6106822113 0.6024153439 0.7338888889 2376 none
784 0.8418862081 0.6357566138 0.8105555556 2377 none
1136 0.8529717948 0.6393822751 0.8105555556 2378 none
1488 0.8753501230 0.6430251323 0.8172222222 2379 none
677 0.2500475921 0.5546203704 0.6066666667 2380 none
1349 0.6422384861 0.6231521164 0.7150000000 2381 none
2021 0.7827302897 0.6473505291 0.7544444444 2382 none
2693 0.7897743015 0.6481838624 0.7571111111 2383 none
682 0.4241356182 0.5800648148 0.6637777778 2384 none
1354 0.7330779107 0.6360740741 0.7454444444 2385 none
2026 0.8361463375 0.6532407407 0.7754444444 2386 none
2698 0.8580277172 0.6557407407 0.7838888889 2387 none
692 0.4515419766 0.5816759259 0.6771111111 2388 none
1364 0.7914258166 0.6362248677 0.7797777778 2389 none
2036 0.8816724540 0.6509748677 0.8065555556 2390 none
2708 0.9037984561 0.6526970899 0.8165555556 2391 none
712 0.5652889798 0.5946150794 0.7211111111 2392 none
1384 0.8068796075 0.6353359788 0.7905555556 2393 none
2056 0.8541770136 0.6397764550 0.8105555556 2394 none
2728 0.8812265760 0.6449470899 0.8172222222 2395 none
752 0.6246231848 0.6039113757 0.7394444444 2396 none
1424 0.8455628452 0.6373267196 0.8098888889 2397 none
2096 0.8654503213 0.6407063492 0.8155555556 2398 none
2768 0.8955162220 0.6444126984 0.8266666667 2399 none
157 0.0197711353 0.5106150794 0.5498888889 2400 none
309 0.5320263743 0.6060079365 0.6807222222 2401 none
461 0.5766243204 0.6136706349 0.6932777778 2402 none
613 0.5596884380 0.6103373016 0.6892777778 2403 none
162 0.1056575512 0.5203240741 0.5832222222 2404 none
314 0.5892126393 0.6102208995 0.7070000000 2405 none
466 0.6211305410 0.6141653439 0.7187777778 2406 none
618 0.6335451458 0.6163875661 0.7221111111 2407 none
172 0.1263436919 0.5246388889 0.5876666667 2408 none
324 0.5856463379 0.6084417989 0.7081111111 2409 none
476 0.6245079304 0.6141058201 0.7208888889 2410 none
628 0.6276849051 0.6129391534 0.7248888889 2411 none
192 0.1124925519 0.5210277778 0.5860000000 2412 none
344 0.5533148434 0.6015436508 0.7014444444 2413 none
496 0.5882671171 0.6077671958 0.7108888889 2414 none
648 0.5840205407 0.6063783069 0.7108888889 2415 none
232 0.1026404946 0.5178055556 0.5860000000 2416 none
384 0.5500146468 0.6004642857 0.7014444444 2417 none
536 0.5857191712 0.6069338624 0.7108888889 2418 none
688 0.5814725948 0.6055449735 0.7108888889 2419 none
277 0.1363189014 0.5331706349 0.5781111111 2420 none
549 0.5597888469 0.6126984127 0.6850555556 2421 none
821 0.7401708935 0.6460833333 0.7315000000 2422 none
1093 0.7490135069 0.6477500000 0.7337222222 2423 none
282 0.3472928775 0.5660224868 0.6436666667 2424 none
554 0.7756397579 0.6362698413 0.7703333333 2425 none
826 0.8475219618 0.6508955026 0.7864444444 2426 none
1098 0.8808288469 0.6557843915 0.7973333333 2427 none
292 0.3767448933 0.5673835979 0.6586666667 2428 none
564 0.7654766524 0.6310158730 0.7738333333 2429 none
836 0.8315969584 0.6429298942 0.7914444444 2430 none
1108 0.8587489602 0.6465410053 0.8010000000 2431 none
312 0.3819969740 0.5657314815 0.6647777778 2432 none
584 0.7301910782 0.6266746032 0.7607777778 2433 none
856 0.8054196471 0.6396375661 0.7818888889 2434 none
1128 0.8249860082 0.6426058201 0.7881111111 2435 none
352 0.3475632010 0.5590648148 0.6564444444 2436 none
624 0.7150303540 0.6235542328 0.7574444444 2437 none
896 0.7963481509 0.6366706349 0.7818888889 2438 none
1168 0.8125010734 0.6385224868 0.7881111111 2439 none
445 0.1685250209 0.5400277778 0.5847777778 2440 none
885 0.5271216009 0.6087539683 0.6728333333 2441 none
1325 0.7373539895 0.6490833333 0.7243888889 2442 none
1765 0.7324328279 0.6468611111 0.7255000000 2443 none
450 0.3839020957 0.5776283069 0.6443333333 2444 none
890 0.7142616115 0.6300119048 0.7452777778 2445 none
1330 0.8452437280 0.6557566138 0.7762777778 2446 none
1770 0.8480557649 0.6533677249 0.7822777778 2447 none
460 0.4607061430 0.5858373016 0.6750000000 2448 none
900 0.7841940308 0.6333082011 0.7807777778 2449 none
1340 0.9232209015 0.6599378307 0.8149444444 2450 none
1780 0.9028877579 0.6554933862 0.8109444444 2451 none
480 0.4953440766 0.5854021164 0.6963333333 2452 none
920 0.7726411896 0.6317354497 0.7767777778 2453 none
1360 0.9060803850 0.6560780423 0.8117777778 2454 none
1800 0.8967379168 0.6530224868 0.8117777778 2455 none
520 0.4942893218 0.5844444444 0.6974444444 2456 none
960 0.7864778674 0.6310529101 0.7862222222 2457 none
1400 0.9118905871 0.6546084656 0.8178888889 2458 none
1840 0.8960059227 0.6512513228 0.8145555556 2459 none
765 0.1817646051 0.5455833333 0.5825555556 2460 none
1525 0.5192176636 0.6046984127 0.6755000000 2461 none
2285 0.7421461861 0.6455039683 0.7337222222 2462 none
3045 0.7710715777 0.6488373016 0.7448333333 2463 none
770 0.4452733270 0.5891838624 0.6597777778 2464 none
1530 0.7168026763 0.6275343915 0.7512777778 2465 none
2290 0.8593072226 0.6547500000 0.7864444444 2466 none
3050 0.8857594275 0.6564166667 0.7991111111 2467 none
780 0.5207505095 0.5965912698 0.6911111111 2468 none
1540 0.7814574184 0.6340674603 0.7777777778 2469 none
2300 0.9145018948 0.6578214286 0.8136111111 2470 none
3060 0.9519951986 0.6630992063 0.8262777778 2471 none
800 0.5714622468 0.5984722222 0.7177777778 2472 none
1560 0.8026166081 0.6305105820 0.7967777778 2473 none
2320 0.9076670858 0.6486931217 0.8261111111 2474 none
3080 0.9299321720 0.6522989418 0.8327777778 2475 none
840 0.5363737604 0.5921428571 0.7084444444 2476 none
1600 0.8130271370 0.6327513228 0.7988888889 2477 none
2360 0.8752207036 0.6429828042 0.8172222222 2478 none
3120 0.9115424041 0.6493478836 0.8272222222 2479 none
1093 0.1817646051 0.5455833333 0.5825555556 2480 none
2181 0.5440614746 0.6073095238 0.6855000000 2481 none
3269 0.7533717494 0.6473373016 0.7370555556 2482 none
4357 0.7549199856 0.6453928571 0.7415000000 2483 none
1098 0.4294614611 0.5858505291 0.6564444444 2484 none
2186 0.7562126560 0.6346031746 0.7618333333 2485 none
3274 0.8813943570 0.6582976190 0.7931111111 2486 none
4362 0.8923598206 0.6585753968 0.7991111111 2487 none
1108 0.5006600275 0.5922261905 0.6871111111 2488 none
2196 0.8544341373 0.6441494709 0.8027777778 2489 none
3284 0.9064245229 0.6542605820 0.8152777778 2490 none
4372 0.9370965697 0.6591455026 0.8246111111 2491 none
1128 0.5736647940 0.5996521164 0.7169444444 2492 none
2216 0.8735192545 0.6454285714 0.8117777778 2493 none
3304 0.9720858375 0.6605714286 0.8427777778 2494 none
4392 0.9583875254 0.6591547619 0.8372222222 2495 none
1168 0.5858366849 0.6040925926 0.7161111111 2496 none
2256 0.8496238539 0.6392063492 0.8088888889 2497 none
3344 0.9208840494 0.6530158730 0.8261111111 2498 none
4432 0.9194110801 0.6531468254 0.8250000000 2499 none
157 0.0528314895 0.5148412698 0.5618333333 2500 none
309 0.5281769852 0.6033703704 0.6832222222 2501 none
461 0.6018015546 0.6161150794 0.7037777778 2502 none
613 0.5892690331 0.6131190476 0.7017777778 2503 none
162 0.1165199450 0.5214259259 0.5876666667 2504 none
314 0.5863792071 0.6073029101 0.7106111111 2505 none
466 0.6132384042 0.6105119048 0.7207222222 2506 none
618 0.6307068812 0.6125489418 0.7273888889 2507 none
172 0.1244824990 0.5231111111 0.5893333333 2508 none
324 0.5528556776 0.6035992063 0.6974444444 2509 none
476 0.5961778824 0.6103544974 0.7108888889 2510 none
628 0.5919313059 0.6089656085 0.7108888889 2511 none
192 0.1175448482 0.5190039683 0.5926666667 2512 none
344 0.5390239715 0.5990753968 0.6974444444 2513 none
496 0.5829285639 0.6060211640 0.7108888889 2514 none
648 0.5786819874 0.6046322751 0.7108888889 2515 none
232 0.1175448482 0.5190039683 0.5926666667 2516 none
384 0.5390239715 0.5990753968 0.6974444444 2517 none
536 0.5829285639 0.6060211640 0.7108888889 2518 none
688 0.5786819874 0.6046322751 0.7108888889 2519 none
277 0.1907121437 0.5430873016 0.5923888889 2520 none
549 0.5566639753 0.6062539683 0.6948888889 2521 none
821 0.7278483278 0.6372433862 0.7402222222 2522 none
1093 0.7425346013 0.6387380952 0.7462222222 2523 none
282 0.3357349236 0.5616296296 0.6447777778 2524 none
554 0.7330533112 0.6293875661 0.7575555556 2525 none
826 0.8703707487 0.6538650794 0.7946111111 2526 none
1098 0.8848334445 0.6555317460 0.8001666667 2527 none
292 0.3650858305 0.5629576720 0.6597777778 2528 none
564 0.7342823931 0.6261746032 0.7641111111 2529 none
836 0.8215062142 0.6426931217 0.7858888889 2530 none
1108 0.8483184898 0.6461931217 0.7954444444 2531 none
312 0.3756344101 0.5627314815 0.6664444444 2532 none
584 0.7118732859 0.6243597884 0.7541111111 2533 none
856 0.7954139041 0.6363650794 0.7818888889 2534 none
1128 0.8163229922 0.6397724868 0.7881111111 2535 none
352 0.3585728374 0.5589894180 0.6631111111 2536 none
624 0.6961002877 0.6192010582 0.7541111111 2537 none
896 0.7809593668 0.6316375661 0.7818888889 2538 none
1168 0.7973225959 0.6335582011 0.7881111111 2539 none
445 0.2395276556 0.5544576720 0.6007222222 2540 none
885 0.5859428020 0.6115410053 0.7026666667 2541 none
1325 0.7242896075 0.6364470899 0.7395555556 2542 none
1765 0.7622177412 0.6427248677 0.7506666667 2543 none
450 0.3551219502 0.5684298942 0.6439444444 2544 none
890 0.7432222294 0.6351335979 0.7531666667 2545 none
1330 0.9175845022 0.6660595238 0.8005000000 2546 none
1770 0.9058212316 0.6627023810 0.7996111111 2547 none
460 0.5298621341 0.5992037037 0.6917777778 2548 none
900 0.7548952103 0.6322116402 0.7653888889 2549 none
1340 0.8889722764 0.6570079365 0.7999444444 2550 none
1780 0.8741941904 0.6521746032 0.7999444444 2551 none
480 0.5226856555 0.5900555556 0.7041111111 2552 none
920 0.7650499635 0.6277208995 0.7795555556 2553 none
1360 0.9211643012 0.6576415344 0.8178888889 2554 none
1800 0.9119795630 0.6546375661 0.8178888889 2555 none
520 0.5226363353 0.5891203704 0.7057777778 2556 none
960 0.7542328803 0.6260211640 0.7762222222 2557 none
1400 0.8891118674 0.6508346561 0.8112222222 2558 none
1840 0.8744769098 0.6478862434 0.8078888889 2559 none
765 0.2446235474 0.5561243386 0.6007222222 2560 none
1525 0.5725373294 0.6089947090 0.6993333333 2561 none
2285 0.7460612820 0.6398915344 0.7462222222 2562 none
3045 0.7984423771 0.6490582011 0.7606666667 2563 none
770 0.3716957663 0.5723187831 0.6467222222 2564 none
1530 0.7235764692 0.6307301587 0.7495000000 2565 none
2290 0.8592462594 0.6535965608 0.7885000000 2566 none
3050 0.9147247028 0.6630410053 0.8042777778 2567 none
780 0.4820109479 0.5886388889 0.6825555556 2568 none
1540 0.7797390213 0.6348227513 0.7753888889 2569 none
2300 0.9068019090 0.6558544974 0.8126111111 2570 none
3060 0.9385251739 0.6607156085 0.8226111111 2571 none
800 0.5767013541 0.5981944444 0.7213888889 2572 none
1560 0.8030156692 0.6322341270 0.7938888889 2573 none
2320 0.8638478628 0.6438584656 0.8088888889 2574 none
3080 0.9048432659 0.6499140212 0.8222222222 2575 none
840 0.5811857772 0.5979761905 0.7244444444 2576 none
1600 0.8162691366 0.6319735450 0.8022222222 2577 none
2360 0.8729307041 0.6459100529 0.8105555556 2578 none
3120 0.9040149603 0.6505621693 0.8205555556 2579 none
1093 0.2446235474 0.5561243386 0.6007222222 2580 none
2181 0.5939692777 0.6123280423 0.7060000000 2581 none
3269 0.7392521581 0.6395026455 0.7428888889 2582 none
4357 0.7834798264 0.6460026455 0.7573333333 2583 none
1098 0.3796016992 0.5739854497 0.6483888889 2584 none
2186 0.7131582017 0.6273227513 0.7495000000 2585 none
3274 0.8540581354 0.6528187831 0.7868333333 2586 none
4362 0.9149139997 0.6621838624 0.8059444444 2587 none
1108 0.4832776200 0.5899722222 0.6808888889 2588 none
2196 0.7919206989 0.6357433862 0.7809444444 2589 none
3284 0.8846500648 0.6522857143 0.8059444444 2590 none
4372 0.9131459316 0.6560912698 0.8159444444 2591 none
1128 0.5866378702 0.6008928571 0.7223888889 2592 none
2216 0.8564493658 0.6445634921 0.8032222222 2593 none
3304 0.9316100383 0.6553597884 0.8282222222 2594 none
4392 0.9436242515 0.6574510582 0.8315555556 2595 none
1168 0.6477086636 0.6133611111 0.7360000000 2596 none
2256 0.8835269583 0.6478439153 0.8133333333 2597 none
3344 0.9299151369 0.6544378307 0.8288888889 2598 none
4432 0.9216928863 0.6548121693 0.8233333333 2599 none
157 0.0987918063 0.5199166667 0.5798888889 2600 none
309 0.5363470092 0.6018148148 0.6908888889 2601 none
461 0.6117095844 0.6123095238 0.7165555556 2602 none
613 0.6118228265 0.6123465608 0.7165555556 2603 none
162 0.1003594763 0.5170595238 0.5860000000 2604 none
314 0.5349609671 0.5995846561 0.6941111111 2605 none
466 0.5717151336 0.6041917989 0.7075555556 2606 none
618 0.5844044395 0.6061362434 0.7115555556 2607 none
172 0.1164528714 0.5186468254 0.5926666667 2608 none
324 0.5308559432 0.5982420635 0.6941111111 2609 none
476 0.5747605356 0.6051878307 0.7075555556 2610 none
628 0.5705139591 0.6037989418 0.7075555556 2611 none
192 0.1164528714 0.5186468254 0.5926666667 2612 none
344 0.5308559432 0.5982420635 0.6941111111 2613 none
496 0.5747605356 0.6051878307 0.7075555556 2614 none
648 0.5705139591 0.6037989418 0.7075555556 2615 none
232 0.1164528714 0.5186468254 0.5926666667 2616 none
384 0.5308559432 0.5982420635 0.6941111111 2617 none
536 0.5747605356 0.6051878307 0.7075555556 2618 none
688 0.5705139591 0.6037989418 0.7075555556 2619 none
277 0.2082760919 0.5440833333 0.6010000000 2620 none
549 0.5869482365 0.6115634921 0.7032222222 2621 none
821 0.7280556054 0.6353505291 0.7437777778 2622 none
1093 0.7384968783 0.6372949735 0.7464444444 2623 none
282 0.3379431434 0.5623518519 0.6447777778 2624 none
554 0.7345650785 0.6304947090 0.7564444444 2625 none
826 0.8326265197 0.6490873016 0.7808888889 2626 none
1098 0.8584196169 0.6522539683 0.7904444444 2627 none
292 0.3435935320 0.5599722222 0.6524444444 2628 none
564 0.7253313352 0.6269232804 0.7574444444 2629 none
836 0.7917876904 0.6370171958 0.7785555556 2630 none
1108 0.8236109263 0.6421560847 0.7881111111 2631 none
312 0.3491958611 0.5581283069 0.6591111111 2632 none
584 0.6961002877 0.6192010582 0.7541111111 2633 none
856 0.7809593668 0.6316375661 0.7818888889 2634 none
1128 0.7973225959 0.6335582011 0.7881111111 2635 none
352 0.3491958611 0.5581283069 0.6591111111 2636 none
624 0.6961002877 0.6192010582 0.7541111111 2637 none
896 0.7809593668 0.6316375661 0.7818888889 2638 none
1168 0.7973225959 0.6335582011 0.7881111111 2639 none
445 0.2415544392 0.5518425926 0.6066666667 2640 none
885 0.6100485441 0.6163002646 0.7083333333 2641 none
1325 0.7519412716 0.6427949735 0.7444444444 2642 none
1765 0.7431734175 0.6402949735 0.7437777778 2643 none
450 0.4083237523 0.5767314815 0.6604444444 2644 none
890 0.7221192750 0.6343280423 0.7421111111 2645 none
1330 0.8257554879 0.6535185185 0.7687777778 2646 none
1770 0.8162800635 0.6494391534 0.7705555556 2647 none
460 0.4980103423 0.5906243386 0.6884444444 2648 none
900 0.7442278207 0.6282632275 0.7662222222 2649 none
1340 0.8899931178 0.6553505291 0.8035555556 2650 none
1780 0.8859814293 0.6544060847 0.8028888889 2651 none
480 0.5209840837 0.5907857143 0.7017777778 2652 none
920 0.7661662064 0.6280859788 0.7795555556 2653 none
1360 0.8913362646 0.6515621693 0.8112222222 2654 none
1800 0.8879268703 0.6504470899 0.8112222222 2655 none
520 0.5217913795 0.5892116402 0.7051111111 2656 none
960 0.7430707660 0.6227380952 0.7755555556 2657 none
1400 0.8775935343 0.6470674603 0.8112222222 2658 none
1840 0.8594035856 0.6429563492 0.8078888889 2659 none
765 0.2500475921 0.5546203704 0.6066666667 2660 none
1525 0.6422384861 0.6231521164 0.7150000000 2661 none
2285 0.7810316591 0.6467949735 0.7544444444 2662 none
3045 0.7880756709 0.6476283069 0.7571111111 2663 none
770 0.4241356182 0.5800648148 0.6637777778 2664 none
1530 0.7130048668 0.6331851852 0.7387777778 2665 none
2290 0.8310504457 0.6515740741 0.7754444444 2666 none
3050 0.8636477997 0.6557407407 0.7872222222 2667 none
780 0.4515419766 0.5816759259 0.6771111111 2668 none
1540 0.7908919613 0.6360502646 0.7797777778 2669 none
2300 0.8659616970 0.6476746032 0.8032222222 2670 none
3060 0.9030502497 0.6524523810 0.8165555556 2671 none
800 0.5550186730 0.5940132275 0.7161111111 2672 none
1560 0.7988491920 0.6299523810 0.7955555556 2673 none
2320 0.8667331709 0.6420449735 0.8138888889 2674 none
3080 0.8993906826 0.6472116402 0.8238888889 2675 none
840 0.6145583524 0.6024576720 0.7361111111 2676 none
1600 0.8145583730 0.6314140212 0.8022222222 2677 none
2360 0.8464420469 0.6394523810 0.8065555556 2678 none
3120 0.8746544934 0.6427976190 0.8172222222 2679 none
1093 0.2500475921 0.5546203704 0.6066666667 2680 none
2181 0.6422384861 0.6231521164 0.7150000000 2681 none
3269 0.7827302897 0.6473505291 0.7544444444 2682 none
4357 0.7897743015 0.6481838624 0.7571111111 2683 none
1098 0.4241356182 0.5800648148 0.6637777778 2684 none
2186 0.7330779107 0.6360740741 0.7454444444 2685 none
3274 0.8361463375 0.6532407407 0.7754444444 2686 none
4362 0.8580277172 0.6557407407 0.7838888889 2687 none
1108 0.4515419766 0.5816759259 0.6771111111 2688 none
2196 0.7914258166 0.6362248677 0.7797777778 2689 none
3284 0.8816724540 0.6509748677 0.8065555556 2690 none
4372 0.9114568952 0.6533637566 0.8198888889 2691 none
1128 0.5661382950 0.5948928571 0.7211111111 2692 none
2216 0.8143681836 0.6359470899 0.7938888889 2693 none
3304 0.8581687955 0.6410820106 0.8105555556 2694 none
4392 0.8842719779 0.6459431217 0.8172222222 2695 none
1168 0.5805193505 0.5940820106 0.7311111111 2696 none
2256 0.8275343556 0.6329007937 0.8072222222 2697 none
3344 0.8841240171 0.6431375661 0.8222222222 2698 none
4432 0.8898880509 0.6444100529 0.8233333333 2699 none
117 0.0189470317 0.5114484127 0.5478888889 2700 none
229 0.4963288006 0.5997857143 0.6708333333 2701 none
341 0.6194764870 0.6239484127 0.7000555556 2702 none
453 0.6266204698 0.6250595238 0.7022777778 2703 none
122 0.1244871389 0.5253796296 0.5852222222 2704 none
234 0.5991786040 0.6126838624 0.7084444444 2705 none
346 0.7306584039 0.6357116402 0.7446666667 2706 none
458 0.7525902071 0.6404338624 0.7491111111 2707 none
132 0.1394178423 0.5274444444 0.5903333333 2708 none
244 0.5886233358 0.6082513228 0.7102222222 2709 none
356 0.7236301316 0.6328002646 0.7457777778 2710 none
468 0.7312138115 0.6343002646 0.7475555556 2711 none
152 0.1310872517 0.5256388889 0.5886666667 2712 none
264 0.5691893006 0.6055714286 0.7035555556 2713 none
376 0.7020970743 0.6294338624 0.7391111111 2714 none
488 0.7158754507 0.6314894180 0.7435555556 2715 none
192 0.1212351943 0.5224166667 0.5886666667 2716 none
304 0.5527950471 0.6020476190 0.7002222222 2717 none
416 0.6984571516 0.6282433862 0.7391111111 2718 none
528 0.7122355280 0.6302989418 0.7435555556 2719 none
197 0.1704905791 0.5406706349 0.5847777778 2720 none
389 0.5467996280 0.6099206349 0.6823888889 2721 none
581 0.6783725710 0.6346944444 0.7155000000 2722 none
773 0.6889138149 0.6369166667 0.7177222222 2723 none
202 0.3916193091 0.5761084656 0.6516666667 2724 none
394 0.7387293146 0.6317341270 0.7566666667 2725 none
586 0.7921667752 0.6421653439 0.7694444444 2726 none
778 0.8103412465 0.6439431217 0.7770000000 2727 none
212 0.4439499982 0.5822870370 0.6715000000 2728 none
404 0.7252350760 0.6270449735 0.7571666667 2729 none
596 0.8065188898 0.6406097884 0.7807777778 2730 none
788 0.8035613257 0.6398875661 0.7803333333 2731 none
232 0.4373679183 0.5786944444 0.6741111111 2732 none
424 0.7141885501 0.6273227513 0.7501111111 2733 none
616 0.7727721153 0.6366798942 0.7678888889 2734 none
808 0.7633451535 0.6356798942 0.7641111111 2735 none
272 0.4139898456 0.5738055556 0.6691111111 2736 none
464 0.7056759634 0.6254576720 0.7484444444 2737 none
656 0.7715054431 0.6353465608 0.7695555556 2738 none
848 0.7591180108 0.6333783069 0.7657777778 2739 none
357 0.1804154349 0.5439166667 0.5847777778 2740 none
709 0.5073126480 0.6026428571 0.6721666667 2741 none
1061 0.7386275245 0.6474166667 0.7281666667 2742 none
1413 0.7406756155 0.6468611111 0.7303888889 2743 none
362 0.3864500415 0.5784616402 0.6443333333 2744 none
714 0.6861912949 0.6226693122 0.7419444444 2745 none
1066 0.8403885544 0.6542605820 0.7761111111 2746 none
1418 0.8407128031 0.6520383598 0.7803333333 2747 none
372 0.4867097924 0.5925039683 0.6783333333 2748 none
724 0.7582791474 0.6287843915 0.7736111111 2749 none
1076 0.9087936768 0.6564140212 0.8127777778 2750 none
1428 0.8920106572 0.6537433862 0.8076666667 2751 none
392 0.5051107645 0.5865132275 0.7001111111 2752 none
744 0.7800715687 0.6304894180 0.7834444444 2753 none
1096 0.8832831239 0.6495410053 0.8101111111 2754 none
1448 0.8781823650 0.6484854497 0.8090000000 2755 none
432 0.5022958910 0.5855925926 0.7001111111 2756 none
784 0.7944601704 0.6321931217 0.7888888889 2757 none
1136 0.9025516905 0.6510026455 0.8188888889 2758 none
1488 0.8900594201 0.6493677249 0.8144444444 2759 none
525 0.1817646051 0.5455833333 0.5825555556 2760 none
1045 0.5192176636 0.6046984127 0.6755000000 2761 none
1565 0.7421461861 0.6455039683 0.7337222222 2762 none
2085 0.7710715777 0.6488373016 0.7448333333 2763 none
530 0.4452733270 0.5891838624 0.6597777778 2764 none
1050 0.7168026763 0.6275343915 0.7512777778 2765 none
1570 0.8593072226 0.6547500000 0.7864444444 2766 none
2090 0.8857594275 0.6564166667 0.7991111111 2767 none
540 0.5207505095 0.5965912698 0.6911111111 2768 none
1060 0.7814574184 0.6340674603 0.7777777778 2769 none
1580 0.9145018948 0.6578214286 0.8136111111 2770 none
2100 0.9519951986 0.6630992063 0.8262777778 2771 none
560 0.5714622468 0.5984722222 0.7177777778 2772 none
1080 0.8026166081 0.6305105820 0.7967777778 2773 none
1600 0.9076670858 0.6486931217 0.8261111111 2774 none
2120 0.9299321720 0.6522989418 0.8327777778 2775 none
600 0.5363737604 0.5921428571 0.7084444444 2776 none
1120 0.8130271370 0.6327513228 0.7988888889 2777 none
1640 0.8752207036 0.6429828042 0.8172222222 2778 none
2160 0.9115424041 0.6493478836 0.8272222222 2779 none
845 0.1817646051 0.5455833333 0.5825555556 2780 none
1685 0.5440614746 0.6073095238 0.6855000000 2781 none
2525 0.7533717494 0.6473373016 0.7370555556 2782 none
3365 0.7549199856 0.6453928571 0.7415000000 2783 none
850 0.4294614611 0.5858505291 0.6564444444 2784 none
1690 0.7562126560 0.6346031746 0.7618333333 2785 none
2530 0.8813943570 0.6582976190 0.7931111111 2786 none
3370 0.8923598206 0.6585753968 0.7991111111 2787 none
860 0.5006600275 0.5922261905 0.6871111111 2788 none
1700 0.8544341373 0.6441494709 0.8027777778 2789 none
2540 0.9064245229 0.6542605820 0.8152777778 2790 none
3380 0.9370965697 0.6591455026 0.8246111111 2791 none
880 0.5736647940 0.5996521164 0.7169444444 2792 none
1720 0.8735192545 0.6454285714 0.8117777778 2793 none
2560 0.9720858375 0.6605714286 0.8427777778 2794 none
3400 0.9583875254 0.6591547619 0.8372222222 2795 none
920 0.5858366849 0.6040925926 0.7161111111 2796 none
1760 0.8496238539 0.6392063492 0.8088888889 2797 none
2600 0.9208840494 0.6530158730 0.8261111111 2798 none
3440 0.9194110801 0.6531468254 0.8250000000 2799 none
117 0.0635658474 0.5190873016 0.5605000000 2800 none
229 0.5148655133 0.6004259259 0.6806666667 2801 none
341 0.6469194197 0.6249894180 0.7144444444 2802 none
453 0.6534376649 0.6256507937 0.7171111111 2803 none
122 0.1523824798 0.5298465608 0.5936666667 2804 none
234 0.5964920293 0.6112843915 0.7093888889 2805 none
346 0.7022528609 0.6295767196 0.7389444444 2806 none
458 0.7265627469 0.6350767196 0.7433888889 2807 none
132 0.1426525411 0.5275833333 0.5920000000 2808 none
244 0.5497811075 0.6047380952 0.6935555556 2809 none
356 0.7017548797 0.6311600529 0.7357777778 2810 none
468 0.7168921606 0.6336600529 0.7402222222 2811 none
152 0.1356299588 0.5234484127 0.5953333333 2812 none
264 0.5361192644 0.6002698413 0.6935555556 2813 none
376 0.6819633650 0.6265251323 0.7324444444 2814 none
488 0.6957417414 0.6285806878 0.7368888889 2815 none
192 0.1356299588 0.5234484127 0.5953333333 2816 none
304 0.5361192644 0.6002698413 0.6935555556 2817 none
416 0.6819633650 0.6265251323 0.7324444444 2818 none
528 0.6957417414 0.6285806878 0.7368888889 2819 none
197 0.2245440953 0.5504761905 0.5990555556 2820 none
389 0.5375519128 0.6018412698 0.6915555556 2821 none
581 0.6329771324 0.6172433862 0.7202222222 2822 none
773 0.6636184003 0.6239563492 0.7262222222 2823 none
202 0.3843197495 0.5727407407 0.6534444444 2824 none
394 0.7131645046 0.6276005291 0.7490000000 2825 none
586 0.8258574364 0.6450965608 0.7841111111 2826 none
778 0.8267140176 0.6459894180 0.7830000000 2827 none
212 0.4490423532 0.5829722222 0.6732777778 2828 none
404 0.7244750343 0.6279298942 0.7551111111 2829 none
596 0.7972014060 0.6415449735 0.7735555556 2830 none
788 0.7916958961 0.6399894180 0.7731111111 2831 none
232 0.4335533003 0.5765277778 0.6757777778 2832 none
424 0.7027882914 0.6245132275 0.7484444444 2833 none
616 0.7696369494 0.6347354497 0.7695555556 2834 none
808 0.7620784813 0.6343465608 0.7657777778 2835 none
272 0.4244170944 0.5735396825 0.6757777778 2836 none
464 0.6882819653 0.6206878307 0.7467777778 2837 none
656 0.7548636957 0.6308227513 0.7678888889 2838 none
848 0.7424762635 0.6288544974 0.7641111111 2839 none
357 0.2446235474 0.5561243386 0.6007222222 2840 none
709 0.5701309361 0.6082076720 0.6993333333 2841 none
1061 0.7310841298 0.6386693122 0.7395555556 2842 none
1413 0.7662895874 0.6446693122 0.7495555556 2843 none
362 0.3726324467 0.5723187831 0.6472777778 2844 none
714 0.7153752981 0.6289669312 0.7478333333 2845 none
1066 0.8996511164 0.6625224868 0.7962777778 2846 none
1418 0.8841411242 0.6591653439 0.7931666667 2847 none
372 0.5272995867 0.6002037037 0.6884444444 2848 none
724 0.7379913676 0.6285211640 0.7620555556 2849 none
1076 0.8818574618 0.6537619048 0.8016111111 2850 none
1428 0.8703019067 0.6505952381 0.8005000000 2851 none
392 0.5305789826 0.5911666667 0.7067777778 2852 none
744 0.7589853168 0.6279431217 0.7755555556 2853 none
1096 0.8999891431 0.6520026455 0.8155555556 2854 none
1448 0.8950461142 0.6509986772 0.8144444444 2855 none
432 0.5254337706 0.5885648148 0.7084444444 2856 none
784 0.7482839441 0.6244431217 0.7755555556 2857 none
1136 0.8741674899 0.6453955026 0.8122222222 2858 none
1488 0.8634345154 0.6443359788 0.8077777778 2859 none
525 0.2446235474 0.5561243386 0.6007222222 2860 none
1045 0.5725373294 0.6089947090 0.6993333333 2861 none
1565 0.7460612820 0.6398915344 0.7462222222 2862 none
2085 0.7984423771 0.6490582011 0.7606666667 2863 none
530 0.3716957663 0.5723187831 0.6467222222 2864 none
1050 0.7235764692 0.6307301587 0.7495000000 2865 none
1570 0.8592462594 0.6535965608 0.7885000000 2866 none
2090 0.9147247028 0.6630410053 0.8042777778 2867 none
540 0.4820109479 0.5886388889 0.6825555556 2868 none
1060 0.7797390213 0.6348227513 0.7753888889 2869 none
1580 0.9068019090 0.6558544974 0.8126111111 2870 none
2100 0.9385251739 0.6607156085 0.8226111111 2871 none
560 0.5767013541 0.5981944444 0.7213888889 2872 none
1080 0.8030156692 0.6322341270 0.7938888889 2873 none
1600 0.8638478628 0.6438584656 0.8088888889 2874 none
2120 0.9048432659 0.6499140212 0.8222222222 2875 none
600 0.5811857772 0.5979761905 0.7244444444 2876 none
1120 0.8162691366 0.6319735450 0.8022222222 2877 none
1640 0.8729307041 0.6459100529 0.8105555556 2878 none
2160 0.9040149603 0.6505621693 0.8205555556 2879 none
845 0.2446235474 0.5561243386 0.6007222222 2880 none
1685 0.5939692777 0.6123280423 0.7060000000 2881 none
2525 0.7392521581 0.6395026455 0.7428888889 2882 none
3365 0.7834798264 0.6460026455 0.7573333333 2883 none
850 0.3796016992 0.5739854497 0.6483888889 2884 none
1690 0.7131582017 0.6273227513 0.7495000000 2885 none
2530 0.8540581354 0.6528187831 0.7868333333 2886 none
3370 0.9149139997 0.6621838624 0.8059444444 2887 none
860 0.4832776200 0.5899722222 0.6808888889 2888 none
1700 0.7919206989 0.6357433862 0.7809444444 2889 none
2540 0.8846500648 0.6522857143 0.8059444444 2890 none
3380 0.9131459316 0.6560912698 0.8159444444 2891 none
880 0.5866378702 0.6008928571 0.7223888889 2892 none
1720 0.8564493658 0.6445634921 0.8032222222 2893 none
2560 0.9316100383 0.6553597884 0.8282222222 2894 none
3400 0.9436242515 0.6574510582 0.8315555556 2895 none
920 0.6477086636 0.6133611111 0.7360000000 2896 none
1760 0.8835269583 0.6478439153 0.8133333333 2897 none
2600 0.9299151369 0.6544378307 0.8288888889 2898 none
3440 0.9216928863 0.6548121693 0.8233333333 2899 none
117 0.1137271496 0.5242500000 0.5808888889 2900 none
229 0.5252107718 0.5988465608 0.6896666667 2901 none
341 0.6858423776 0.6283452381 0.7314444444 2902 none
453 0.6998556420 0.6308452381 0.7352222222 2903 none
122 0.1342244132 0.5251944444 0.5913333333 2904 none
234 0.5603296870 0.6045119048 0.7002222222 2905 none
346 0.7094148948 0.6336653439 0.7357777778 2906 none
458 0.7245521756 0.6361653439 0.7402222222 2907 none
132 0.1331470379 0.5230039683 0.5946666667 2908 none
244 0.5357957157 0.6001640212 0.6935555556 2909 none
356 0.6816398164 0.6264193122 0.7324444444 2910 none
468 0.6954181927 0.6284748677 0.7368888889 2911 none
152 0.1331470379 0.5230039683 0.5946666667 2912 none
264 0.5357957157 0.6001640212 0.6935555556 2913 none
376 0.6816398164 0.6264193122 0.7324444444 2914 none
488 0.6954181927 0.6284748677 0.7368888889 2915 none
192 0.1331470379 0.5230039683 0.5946666667 2916 none
304 0.5357957157 0.6001640212 0.6935555556 2917 none
416 0.6816398164 0.6264193122 0.7324444444 2918 none
528 0.6954181927 0.6284748677 0.7368888889 2919 none
197 0.2712174450 0.5587870370 0.6116666667 2920 none
389 0.5786464292 0.6103187831 0.7005555556 2921 none
581 0.6449385765 0.6206653439 0.7211111111 2922 none
773 0.6800537975 0.6251653439 0.7337777778 2923 none
202 0.4017652211 0.5762407407 0.6574444444 2924 none
394 0.7035903003 0.6277777778 0.7430000000 2925 none
586 0.7908419940 0.6422222222 0.7685555556 2926 none
778 0.8028049610 0.6427037037 0.7747777778 2927 none
212 0.4104731448 0.5748611111 0.6651111111 2928 none
404 0.7161654535 0.6270502646 0.7517777778 2929 none
596 0.7655456345 0.6352354497 0.7662222222 2930 none
788 0.7704017711 0.6370687831 0.7657777778 2931 none
232 0.4192446750 0.5722156085 0.6751111111 2932 none
424 0.6865833347 0.6201322751 0.7467777778 2933 none
616 0.7531650651 0.6302671958 0.7678888889 2934 none
808 0.7407776329 0.6282989418 0.7641111111 2935 none
272 0.4192446750 0.5722156085 0.6751111111 2936 none
464 0.6865833347 0.6201322751 0.7467777778 2937 none
656 0.7531650651 0.6302671958 0.7678888889 2938 none
848 0.7407776329 0.6282989418 0.7641111111 2939 none
357 0.2500475921 0.5546203704 0.6066666667 2940 none
709 0.5998987801 0.6148187831 0.7050000000 2941 none
1061 0.7525074818 0.6429801587 0.7444444444 2942 none
1413 0.7389931964 0.6377023810 0.7460000000 2943 none
362 0.4241356182 0.5800648148 0.6637777778 2944 none
714 0.7051183677 0.6306058201 0.7387777778 2945 none
1066 0.8215089115 0.6521296296 0.7687777778 2946 none
1418 0.8152560180 0.6497169312 0.7694444444 2947 none
372 0.4852560114 0.5882910053 0.6851111111 2948 none
724 0.7361714586 0.6256283069 0.7662222222 2949 none
1076 0.8875325719 0.6527076720 0.8068888889 2950 none
1428 0.8862338252 0.6532632275 0.8051111111 2951 none
392 0.5079696532 0.5868968254 0.7011111111 2952 none
744 0.7453113406 0.6234708995 0.7755555556 2953 none
1096 0.8599693230 0.6425899471 0.8088888889 2954 none
1448 0.8601221858 0.6432526455 0.8077777778 2955 none
432 0.5150036852 0.5855211640 0.7077777778 2956 none
784 0.7302876518 0.6198439153 0.7732222222 2957 none
1136 0.8559363096 0.6403518519 0.8105555556 2958 none
1488 0.8402857104 0.6380515873 0.8054444444 2959 none
525 0.2500475921 0.5546203704 0.6066666667 2960 none
1045 0.6422384861 0.6231521164 0.7150000000 2961 none
1565 0.7810316591 0.6467949735 0.7544444444 2962 none
2085 0.7880756709 0.6476283069 0.7571111111 2963 none
530 0.4241356182 0.5800648148 0.6637777778 2964 none
1050 0.7130048668 0.6331851852 0.7387777778 2965 none
1570 0.8310504457 0.6515740741 0.7754444444 2966 none
2090 0.8636477997 0.6557407407 0.7872222222 2967 none
540 0.4515419766 0.5816759259 0.6771111111 2968 none
1060 0.7908919613 0.6360502646 0.7797777778 2969 none
1580 0.8659616970 0.6476746032 0.8032222222 2970 none
2100 0.9030502497 0.6524523810 0.8165555556 2971 none
560 0.5550186730 0.5940132275 0.7161111111 2972 none
1080 0.7988491920 0.6299523810 0.7955555556 2973 none
1600 0.8667331709 0.6420449735 0.8138888889 2974 none
2120 0.8993906826 0.6472116402 0.8238888889 2975 none
600 0.6145583524 0.6024576720 0.7361111111 2976 none
1120 0.8145583730 0.6314140212 0.8022222222 2977 none
1640 0.8464420469 0.6394523810 0.8065555556 2978 none
2160 0.8746544934 0.6427976190 0.8172222222 2979 none
845 0.2500475921 0.5546203704 0.6066666667 2980 none
1685 0.6422384861 0.6231521164 0.7150000000 2981 none
2525 0.7827302897 0.6473505291 0.7544444444 2982 none
3365 0.7897743015 0.6481838624 0.7571111111 2983 none
850 0.4241356182 0.5800648148 0.6637777778 2984 none
1690 0.7330779107 0.6360740741 0.7454444444 2985 none
2530 0.8361463375 0.6532407407 0.7754444444 2986 none
3370 0.8580277172 0.6557407407 0.7838888889 2987 none
860 0.4515419766 0.5816759259 0.6771111111 2988 none
1700 0.7914258166 0.6362248677 0.7797777778 2989 none
2540 0.8816724540 0.6509748677 0.8065555556 2990 none
3380 0.9114568952 0.6533637566 0.8198888889 2991 none
880 0.5661382950 0.5948928571 0.7211111111 2992 none
1720 0.8143681836 0.6359470899 0.7938888889 2993 none
2560 0.8581687955 0.6410820106 0.8105555556 2994 none
3400 0.8842719779 0.6459431217 0.8172222222 2995 none
920 0.5805193505 0.5940820106 0.7311111111 2996 none
1760 0.8275343556 0.6329007937 0.8072222222 2997 none
2600 0.8841240171 0.6431375661 0.8222222222 2998 none
3440 0.8898880509 0.6444100529 0.8233333333 2999 none
93 0.0965280520 0.5283055556 0.5633333333 3000 none
181 0.5945749519 0.6200317460 0.6923888889 3001 none
269 0.6910249352 0.6391388889 0.7149444444 3002 none
357 0.6796587118 0.6335833333 0.7182777778 3003 none
98 0.2131014844 0.5462129630 0.6000000000 3004 none
186 0.6334934450 0.6205370370 0.7145555556 3005 none
274 0.7763608978 0.6458187831 0.7534444444 3006 none
362 0.7926969544 0.6474854497 0.7601111111 3007 none
108 0.2264456961 0.5464722222 0.6074444444 3008 none
196 0.6390096697 0.6204417989 0.7180000000 3009 none
284 0.7645567108 0.6418968254 0.7535555556 3010 none
372 0.7585464789 0.6395634921 0.7542222222 3011 none
128 0.2087726373 0.5416111111 0.6057777778 3012 none
216 0.6258023707 0.6179603175 0.7146666667 3013 none
304 0.7457131520 0.6394100529 0.7468888889 3014 none
392 0.7401076710 0.6375767196 0.7468888889 3015 none
168 0.1997698952 0.5386666667 0.6057777778 3016 none
256 0.6176489439 0.6152936508 0.7146666667 3017 none
344 0.7440145214 0.6388544974 0.7468888889 3018 none
432 0.7384090405 0.6370211640 0.7468888889 3019 none
141 0.1561104161 0.5378055556 0.5814444444 3020 none
277 0.5715142650 0.6159206349 0.6861666667 3021 none
413 0.7368638690 0.6464722222 0.7288333333 3022 none
549 0.7479293036 0.6470277778 0.7343888889 3023 none
146 0.3555953152 0.5680026455 0.6450000000 3024 none
282 0.7596298063 0.6361190476 0.7611111111 3025 none
418 0.8333777900 0.6497619048 0.7801111111 3026 none
554 0.8740684129 0.6555952381 0.7936666667 3027 none
156 0.4256527429 0.5803465608 0.6641666667 3028 none
292 0.7536362768 0.6320449735 0.7649444444 3029 none
428 0.8198499880 0.6412936508 0.7874444444 3030 none
564 0.8558186913 0.6477883598 0.7970000000 3031 none
176 0.4218612704 0.5776666667 0.6667777778 3032 none
312 0.7386829007 0.6310449735 0.7578888889 3033 none
448 0.7976689757 0.6398597884 0.7768888889 3034 none
584 0.8194357830 0.6439153439 0.7824444444 3035 none
216 0.3949160734 0.5716111111 0.6617777778 3036 none
352 0.7452246241 0.6307949735 0.7622222222 3037 none
488 0.7937369137 0.6374708995 0.7788888889 3038 none
624 0.8181565050 0.6420264550 0.7851111111 3039 none
221 0.1804154349 0.5439166667 0.5847777778 3040 none
437 0.5231245139 0.6059761905 0.6755000000 3041 none
653 0.7544393904 0.6507500000 0.7315000000 3042 none
869 0.7564874814 0.6501944444 0.7337222222 3043 none
226 0.3864500415 0.5784616402 0.6443333333 3044 none
442 0.7020031608 0.6260026455 0.7452777778 3045 none
658 0.8562004203 0.6575939153 0.7794444444 3046 none
874 0.8565246691 0.6553716931 0.7836666667 3047 none
236 0.4867097924 0.5925039683 0.6783333333 3048 none
452 0.7740910133 0.6321177249 0.7769444444 3049 none
668 0.9246055427 0.6597473545 0.8161111111 3050 none
884 0.9078225231 0.6570767196 0.8110000000 3051 none
256 0.5051107645 0.5865132275 0.7001111111 3052 none
472 0.7958834346 0.6338227513 0.7867777778 3053 none
688 0.8996045790 0.6530410053 0.8134444444 3054 none
904 0.8939942309 0.6518187831 0.8123333333 3055 none
296 0.5022958910 0.5855925926 0.7001111111 3056 none
512 0.8055158707 0.6339708995 0.7922222222 3057 none
728 0.9136073908 0.6527804233 0.8222222222 3058 none
944 0.9007753943 0.6510343915 0.8177777778 3059 none
381 0.1817646051 0.5455833333 0.5825555556 3060 none
757 0.5192176636 0.6046984127 0.6755000000 3061 none
1133 0.7421461861 0.6455039683 0.7337222222 3062 none
1509 0.7710715777 0.6488373016 0.7448333333 3063 none
386 0.4452733270 0.5891838624 0.6597777778 3064 none
762 0.7168026763 0.6275343915 0.7512777778 3065 none
1138 0.8593072226 0.6547500000 0.7864444444 3066 none
1514 0.8857594275 0.6564166667 0.7991111111 3067 none
396 0.5207505095 0.5965912698 0.6911111111 3068 none
772 0.7814574184 0.6340674603 0.7777777778 3069 none
1148 0.9145018948 0.6578214286 0.8136111111 3070 none
1524 0.9519951986 0.6630992063 0.8262777778 3071 none
416 0.5714622468 0.5984722222 0.7177777778 3072 none
792 0.8026166081 0.6305105820 0.7967777778 3073 none
1168 0.9076670858 0.6486931217 0.8261111111 3074 none
1544 0.9299321720 0.6522989418 0.8327777778 3075 none
456 0.5363737604 0.5921428571 0.7084444444 3076 none
832 0.8130271370 0.6327513228 0.7988888889 3077 none
1208 0.8752207036 0.6429828042 0.8172222222 3078 none
1584 0.9115424041 0.6493478836 0.8272222222 3079 none
701 0.1817646051 0.5455833333 0.5825555556 3080 none
1397 0.5440614746 0.6073095238 0.6855000000 3081 none
2093 0.7533717494 0.6473373016 0.7370555556 3082 none
2789 0.7549199856 0.6453928571 0.7415000000 3083 none
706 0.4294614611 0.5858505291 0.6564444444 3084 none
1402 0.7562126560 0.6346031746 0.7618333333 3085 none
2098 0.8813943570 0.6582976190 0.7931111111 3086 none
2794 0.8923598206 0.6585753968 0.7991111111 3087 none
716 0.5006600275 0.5922261905 0.6871111111 3088 none
1412 0.8544341373 0.6441494709 0.8027777778 3089 none
2108 0.9064245229 0.6542605820 0.8152777778 3090 none
2804 0.9370965697 0.6591455026 0.8246111111 3091 none
736 0.5736647940 0.5996521164 0.7169444444 3092 none
1432 0.8735192545 0.6454285714 0.8117777778 3093 none
2128 0.9720858375 0.6605714286 0.8427777778 3094 none
2824 0.9583875254 0.6591547619 0.8372222222 3095 none
776 0.5858366849 0.6040925926 0.7161111111 3096 none
1472 0.8496238539 0.6392063492 0.8088888889 3097 none
2168 0.9208840494 0.6530158730 0.8261111111 3098 none
2864 0.9194110801 0.6531468254 0.8250000000 3099 none
93 0.1461803605 0.5355687831 0.5796111111 3100 none
181 0.5733700824 0.6119629630 0.6944444444 3101 none
269 0.7394107988 0.6421891534 0.7381111111 3102 none
357 0.7514374603 0.6446521164 0.7407777778 3103 none
98 0.2358427366 0.5471560847 0.6117777778 3104 none
186 0.6477217430 0.6215449735 0.7211666667 3105 none
274 0.7666821000 0.6426838624 0.7533888889 3106 none
362 0.7697542366 0.6418505291 0.7567222222 3107 none
108 0.2187913536 0.5435092593 0.6082777778 3108 none
196 0.6259884111 0.6180211640 0.7146666667 3109 none
284 0.7475978230 0.6400264550 0.7468888889 3110 none
372 0.7416526160 0.6380820106 0.7468888889 3111 none
128 0.2145326964 0.5398187831 0.6124444444 3112 none
216 0.6088742618 0.6142619048 0.7113333333 3113 none
304 0.7352398393 0.6378227513 0.7435555556 3114 none
392 0.7296343584 0.6359894180 0.7435555556 3115 none
168 0.2145326964 0.5398187831 0.6124444444 3116 none
256 0.6088742618 0.6142619048 0.7113333333 3117 none
344 0.7352398393 0.6378227513 0.7435555556 3118 none
432 0.7296343584 0.6359894180 0.7435555556 3119 none
141 0.2220171591 0.5505687831 0.5973888889 3120 none
277 0.6037202261 0.6155171958 0.7060000000 3121 none
413 0.7360592682 0.6362526455 0.7468888889 3122 none
549 0.7658512207 0.6426878307 0.7528888889 3123 none
146 0.3575906371 0.5687777778 0.6447777778 3124 none
282 0.7314579610 0.6329708995 0.7501111111 3125 none
418 0.8572546841 0.6516891534 0.7907777778 3126 none
554 0.8830400078 0.6552208995 0.7996666667 3127 none
156 0.4293158634 0.5787261905 0.6692777778 3128 none
292 0.7516993269 0.6325449735 0.7628888889 3129 none
428 0.8175438460 0.6426838624 0.7835555556 3130 none
564 0.8480931089 0.6474060847 0.7931111111 3131 none
176 0.4228457300 0.5752314815 0.6717777778 3132 none
312 0.7424218836 0.6298783069 0.7622222222 3133 none
448 0.7965113436 0.6383783069 0.7788888889 3134 none
584 0.8216103871 0.6431560847 0.7851111111 3135 none
216 0.4126782127 0.5719060847 0.6717777778 3136 none
352 0.7285998421 0.6271957672 0.7588888889 3137 none
488 0.7894741598 0.6360767196 0.7788888889 3138 none
624 0.8138937511 0.6406322751 0.7851111111 3139 none
221 0.2446235474 0.5561243386 0.6007222222 3140 none
437 0.5859428020 0.6115410053 0.7026666667 3141 none
653 0.7468959957 0.6420026455 0.7428888889 3142 none
869 0.7821014533 0.6480026455 0.7528888889 3143 none
226 0.3726324467 0.5723187831 0.6472777778 3144 none
442 0.7311871640 0.6323002646 0.7511666667 3145 none
658 0.9159725715 0.6660224868 0.7996111111 3146 none
874 0.9004625793 0.6626653439 0.7965000000 3147 none
236 0.5272995867 0.6002037037 0.6884444444 3148 none
452 0.7538032335 0.6318544974 0.7653888889 3149 none
668 0.8976693277 0.6570952381 0.8049444444 3150 none
884 0.8861137726 0.6539285714 0.8038333333 3151 none
256 0.5305789826 0.5911666667 0.7067777778 3152 none
472 0.7747971827 0.6312764550 0.7788888889 3153 none
688 0.9163105982 0.6555026455 0.8188888889 3154 none
904 0.9108579801 0.6543320106 0.8177777778 3155 none
296 0.5254337706 0.5885648148 0.7084444444 3156 none
512 0.7589999183 0.6261097884 0.7788888889 3157 none
728 0.8852231901 0.6471732804 0.8155555556 3158 none
944 0.8741504896 0.6460026455 0.8111111111 3159 none
381 0.2446235474 0.5561243386 0.6007222222 3160 none
757 0.5725373294 0.6089947090 0.6993333333 3161 none
1133 0.7460612820 0.6398915344 0.7462222222 3162 none
1509 0.7984423771 0.6490582011 0.7606666667 3163 none
386 0.3716957663 0.5723187831 0.6467222222 3164 none
762 0.7235764692 0.6307301587 0.7495000000 3165 none
1138 0.8592462594 0.6535965608 0.7885000000 3166 none
1514 0.9147247028 0.6630410053 0.8042777778 3167 none
396 0.4820109479 0.5886388889 0.6825555556 3168 none
772 0.7797390213 0.6348227513 0.7753888889 3169 none
1148 0.9068019090 0.6558544974 0.8126111111 3170 none
1524 0.9385251739 0.6607156085 0.8226111111 3171 none
416 0.5767013541 0.5981944444 0.7213888889 3172 none
792 0.8030156692 0.6322341270 0.7938888889 3173 none
1168 0.8638478628 0.6438584656 0.8088888889 3174 none
1544 0.9048432659 0.6499140212 0.8222222222 3175 none
456 0.5811857772 0.5979761905 0.7244444444 3176 none
832 0.8162691366 0.6319735450 0.8022222222 3177 none
1208 0.8729307041 0.6459100529 0.8105555556 3178 none
1584 0.9040149603 0.6505621693 0.8205555556 3179 none
701 0.2446235474 0.5561243386 0.6007222222 3180 none
1397 0.5939692777 0.6123280423 0.7060000000 3181 none
2093 0.7392521581 0.6395026455 0.7428888889 3182 none
2789 0.7834798264 0.6460026455 0.7573333333 3183 none
706 0.3796016992 0.5739854497 0.6483888889 3184 none
1402 0.7131582017 0.6273227513 0.7495000000 3185 none
2098 0.8540581354 0.6528187831 0.7868333333 3186 none
2794 0.9149139997 0.6621838624 0.8059444444 3187 none
716 0.4832776200 0.5899722222 0.6808888889 3188 none
1412 0.7919206989 0.6357433862 0.7809444444 3189 none
2108 0.8846500648 0.6522857143 0.8059444444 3190 none
2804 0.9131459316 0.6560912698 0.8159444444 3191 none
736 0.5866378702 0.6008928571 0.7223888889 3192 none
1432 0.8564493658 0.6445634921 0.8032222222 3193 none
2128 0.9316100383 0.6553597884 0.8282222222 3194 none
2824 0.9436242515 0.6574510582 0.8315555556 3195 none
776 0.6477086636 0.6133611111 0.7360000000 3196 none
1472 0.8835269583 0.6478439153 0.8133333333 3197 none
2168 0.9299151369 0.6544378307 0.8288888889 3198 none
2864 0.9216928863 0.6548121693 0.8233333333 3199 none
93 0.1770130960 0.5384537037 0.5926666667 3200 none
181 0.5630294456 0.6095000000 0.6927777778 3201 none
269 0.7065172960 0.6352910053 0.7311111111 3202 none
357 0.7225038922 0.6380687831 0.7355555556 3203 none
98 0.2112356517 0.5424166667 0.6057777778 3204 none
186 0.6105162714 0.6147989418 0.7113333333 3205 none
274 0.7324654093 0.6369153439 0.7435555556 3206 none
362 0.7468533459 0.6394153439 0.7475555556 3207 none
108 0.2055719738 0.5387261905 0.6091111111 3208 none
196 0.6088742618 0.6142619048 0.7113333333 3209 none
284 0.7352398393 0.6378227513 0.7435555556 3210 none
372 0.7296343584 0.6359894180 0.7435555556 3211 none
128 0.2055719738 0.5387261905 0.6091111111 3212 none
216 0.6088742618 0.6142619048 0.7113333333 3213 none
304 0.7352398393 0.6378227513 0.7435555556 3214 none
392 0.7296343584 0.6359894180 0.7435555556 3215 none
168 0.2055719738 0.5387261905 0.6091111111 3216 none
256 0.6088742618 0.6142619048 0.7113333333 3217 none
344 0.7352398393 0.6378227513 0.7435555556 3218 none
432 0.7296343584 0.6359894180 0.7435555556 3219 none
141 0.2594046618 0.5558425926 0.6100000000 3220 none
277 0.6161919247 0.6183095238 0.7083333333 3221 none
413 0.6933440323 0.6300634921 0.7327777778 3222 none
549 0.7235186231 0.6347857143 0.7421111111 3223 none
146 0.3902114344 0.5735648148 0.6554444444 3224 none
282 0.7336075989 0.6345317460 0.7485555556 3225 none
418 0.8062491088 0.6450555556 0.7725555556 3226 none
554 0.8555576294 0.6529722222 0.7874444444 3227 none
156 0.3950660299 0.5720277778 0.6611111111 3228 none
292 0.7482942922 0.6317989418 0.7622222222 3229 none
428 0.7847761911 0.6363783069 0.7755555556 3230 none
564 0.8265364158 0.6447671958 0.7851111111 3231 none
176 0.4007532905 0.5702116402 0.6677777778 3232 none
312 0.7252676058 0.6264735450 0.7582222222 3233 none
448 0.7877755292 0.6355211640 0.7788888889 3234 none
584 0.8121951205 0.6400767196 0.7851111111 3235 none
216 0.4007532905 0.5702116402 0.6677777778 3236 none
352 0.7252676058 0.6264735450 0.7582222222 3237 none
488 0.7877755292 0.6355211640 0.7788888889 3238 none
624 0.8121951205 0.6400767196 0.7851111111 3239 none
221 0.2500475921 0.5546203704 0.6066666667 3240 none
437 0.6157106460 0.6181521164 0.7083333333 3241 none
653 0.7683193477 0.6463134921 0.7477777778 3242 none
869 0.7548050624 0.6410357143 0.7493333333 3243 none
226 0.4241356182 0.5800648148 0.6637777778 3244 none
442 0.7226288642 0.6344947090 0.7421111111 3245 none
658 0.8373207774 0.6554629630 0.7721111111 3246 none
874 0.8310678839 0.6530502646 0.7727777778 3247 none
236 0.4852560114 0.5882910053 0.6851111111 3248 none
452 0.7519833245 0.6289616402 0.7695555556 3249 none
668 0.9045334792 0.6564298942 0.8102222222 3250 none
884 0.9023854172 0.6567076720 0.8084444444 3251 none
256 0.5079696532 0.5868968254 0.7011111111 3252 none
472 0.7560273148 0.6251375661 0.7788888889 3253 none
688 0.8710250233 0.6443677249 0.8122222222 3254 none
904 0.8708381600 0.6449193122 0.8111111111 3255 none
296 0.5150036852 0.5855211640 0.7077777778 3256 none
512 0.7410036260 0.6215105820 0.7765555556 3257 none
728 0.8668949453 0.6420978836 0.8138888889 3258 none
944 0.8510016846 0.6397182540 0.8087777778 3259 none
381 0.2500475921 0.5546203704 0.6066666667 3260 none
757 0.6422384861 0.6231521164 0.7150000000 3261 none
1133 0.7810316591 0.6467949735 0.7544444444 3262 none
1509 0.7880756709 0.6476283069 0.7571111111 3263 none
386 0.4241356182 0.5800648148 0.6637777778 3264 none
762 0.7130048668 0.6331851852 0.7387777778 3265 none
1138 0.8310504457 0.6515740741 0.7754444444 3266 none
1514 0.8636477997 0.6557407407 0.7872222222 3267 none
396 0.4515419766 0.5816759259 0.6771111111 3268 none
772 0.7908919613 0.6360502646 0.7797777778 3269 none
1148 0.8659616970 0.6476746032 0.8032222222 3270 none
1524 0.9030502497 0.6524523810 0.8165555556 3271 none
416 0.5550186730 0.5940132275 0.7161111111 3272 none
792 0.7988491920 0.6299523810 0.7955555556 3273 none
1168 0.8667331709 0.6420449735 0.8138888889 3274 none
1544 0.8993906826 0.6472116402 0.8238888889 3275 none
456 0.6145583524 0.6024576720 0.7361111111 3276 none
832 0.8145583730 0.6314140212 0.8022222222 3277 none
1208 0.8464420469 0.6394523810 0.8065555556 3278 none
1584 0.8746544934 0.6427976190 0.8172222222 3279 none
701 0.2500475921 0.5546203704 0.6066666667 3280 none
1397 0.6422384861 0.6231521164 0.7150000000 3281 none
2093 0.7827302897 0.6473505291 0.7544444444 3282 none
2789 0.7897743015 0.6481838624 0.7571111111 3283 none
706 0.4241356182 0.5800648148 0.6637777778 3284 none
1402 0.7330779107 0.6360740741 0.7454444444 3285 none
2098 0.8361463375 0.6532407407 0.7754444444 3286 none
2794 0.8580277172 0.6557407407 0.7838888889 3287 none
716 0.4515419766 0.5816759259 0.6771111111 3288 none
1412 0.7914258166 0.6362248677 0.7797777778 3289 none
2108 0.8816724540 0.6509748677 0.8065555556 3290 none
2804 0.9114568952 0.6533637566 0.8198888889 3291 none
736 0.5661382950 0.5948928571 0.7211111111 3292 none
1432 0.8143681836 0.6359470899 0.7938888889 3293 none
2128 0.8581687955 0.6410820106 0.8105555556 3294 none
2824 0.8842719779 0.6459431217 0.8172222222 3295 none
776 0.5805193505 0.5940820106 0.7311111111 3296 none
1472 0.8275343556 0.6329007937 0.8072222222 3297 none
2168 0.8841240171 0.6431375661 0.8222222222 3298 none
2864 0.8898880509 0.6444100529 0.8233333333 3299 none
69 0.0959456644 0.5281150794 0.5633333333 3300 none
133 0.5939925642 0.6198412698 0.6923888889 3301 none
197 0.6797265734 0.6372817460 0.7116111111 3302 none
261 0.6858708465 0.6356150794 0.7182777778 3303 none
74 0.2131014844 0.5462129630 0.6000000000 3304 none
138 0.6334934450 0.6205370370 0.7145555556 3305 none
202 0.7656449236 0.6441521164 0.7501111111 3306 none
266 0.7994914767 0.6497076720 0.7601111111 3307 none
84 0.2264456961 0.5464722222 0.6074444444 3308 none
148 0.6390096697 0.6204417989 0.7180000000 3309 none
212 0.7572379978 0.6413412698 0.7502222222 3310 none
276 0.7678889471 0.6426190476 0.7542222222 3311 none
104 0.2087726373 0.5416111111 0.6057777778 3312 none
168 0.6258023707 0.6179603175 0.7146666667 3313 none
232 0.7383944389 0.6388544974 0.7435555556 3314 none
296 0.7482610978 0.6402433862 0.7468888889 3315 none
144 0.1997698952 0.5386666667 0.6057777778 3316 none
208 0.6176489439 0.6152936508 0.7146666667 3317 none
272 0.7366958084 0.6382989418 0.7435555556 3318 none
336 0.7465624672 0.6396878307 0.7468888889 3319 none
109 0.1561104161 0.5378055556 0.5814444444 3320 none
213 0.5715142650 0.6159206349 0.6861666667 3321 none
317 0.7368638690 0.6464722222 0.7288333333 3322 none
421 0.7479293036 0.6470277778 0.7343888889 3323 none
114 0.3555953152 0.5680026455 0.6450000000 3324 none
218 0.7596298063 0.6361190476 0.7611111111 3325 none
322 0.8333777900 0.6497619048 0.7801111111 3326 none
426 0.8740684129 0.6555952381 0.7936666667 3327 none
124 0.4256527429 0.5803465608 0.6641666667 3328 none
228 0.7536362768 0.6320449735 0.7649444444 3329 none
332 0.8198499880 0.6412936508 0.7874444444 3330 none
436 0.8558186913 0.6477883598 0.7970000000 3331 none
144 0.4218612704 0.5776666667 0.6667777778 3332 none
248 0.7386829007 0.6310449735 0.7578888889 3333 none
352 0.7976689757 0.6398597884 0.7768888889 3334 none
456 0.8194357830 0.6439153439 0.7824444444 3335 none
184 0.3949160734 0.5716111111 0.6617777778 3336 none
288 0.7452246241 0.6307949735 0.7622222222 3337 none
392 0.7937369137 0.6374708995 0.7788888889 3338 none
496 0.8181565050 0.6420264550 0.7851111111 3339 none
189 0.1804154349 0.5439166667 0.5847777778 3340 none
373 0.5231245139 0.6059761905 0.6755000000 3341 none
557 0.7544393904 0.6507500000 0.7315000000 3342 none
741 0.7564874814 0.6501944444 0.7337222222 3343 none
194 0.3864500415 0.5784616402 0.6443333333 3344 none
378 0.7020031608 0.6260026455 0.7452777778 3345 none
562 0.8562004203 0.6575939153 0.7794444444 3346 none
746 0.8565246691 0.6553716931 0.7836666667 3347 none
204 0.4867097924 0.5925039683 0.6783333333 3348 none
388 0.7740910133 0.6321177249 0.7769444444 3349 none
572 0.9246055427 0.6597473545 0.8161111111 3350 C3
756 0.9078225231 0.6570767196 0.8110000000 3351 none
224 0.5051107645 0.5865132275 0.7001111111 3352 none
408 0.7958834346 0.6338227513 0.7867777778 3353 none
592 0.8996045790 0.6530410053 0.8134444444 3354 none
776 0.8939942309 0.6518187831 0.8123333333 3355 none
264 0.5022958910 0.5855925926 0.7001111111 3356 none
448 0.8055158707 0.6339708995 0.7922222222 3357 none
632 0.9136073908 0.6527804233 0.8222222222 3358 none
816 0.9007753943 0.6510343915 0.8177777778 3359 none
349 0.1817646051 0.5455833333 0.5825555556 3360 none
693 0.5192176636 0.6046984127 0.6755000000 3361 none
1037 0.7421461861 0.6455039683 0.7337222222 3362 none
1381 0.7710715777 0.6488373016 0.7448333333 3363 none
354 0.4452733270 0.5891838624 0.6597777778 3364 none
698 0.7168026763 0.6275343915 0.7512777778 3365 none
1042 0.8593072226 0.6547500000 0.7864444444 3366 none
1386 0.8857594275 0.6564166667 0.7991111111 3367 none
364 0.5207505095 0.5965912698 0.6911111111 3368 none
708 0.7814574184 0.6340674603 0.7777777778 3369 none
1052 0.9145018948 0.6578214286 0.8136111111 3370 none
1396 0.9519951986 0.6630992063 0.8262777778 3371 none
384 0.5714622468 0.5984722222 0.7177777778 3372 none
728 0.8026166081 0.6305105820 0.7967777778 3373 none
1072 0.9076670858 0.6486931217 0.8261111111 3374 none
1416 0.9299321720 0.6522989418 0.8327777778 3375 none
424 0.5363737604 0.5921428571 0.7084444444 3376 none
768 0.8130271370 0.6327513228 0.7988888889 3377 none
1112 0.8752207036 0.6429828042 0.8172222222 3378 none
1456 0.9115424041 0.6493478836 0.8272222222 3379 none
669 0.1817646051 0.5455833333 0.5825555556 3380 none
1333 0.5440614746 0.6073095238 0.6855000000 3381 none
1997 0.7533717494 0.6473373016 0.7370555556 3382 none
2661 0.7549199856 0.6453928571 0.7415000000 3383 none
674 0.4294614611 0.5858505291 0.6564444444 3384 none
1338 0.7562126560 0.6346031746 0.7618333333 3385 none
2002 0.8813943570 0.6582976190 0.7931111111 3386 none
2666 0.8923598206 0.6585753968 0.7991111111 3387 none
684 0.5006600275 0.5922261905 0.6871111111 3388 none
1348 0.8544341373 0.6441494709 0.8027777778 3389 none
2012 0.9064245229 0.6542605820 0.8152777778 3390 none
2676 0.9370965697 0.6591455026 0.8246111111 3391 none
704 0.5736647940 0.5996521164 0.7169444444 3392 none
1368 0.8735192545 0.6454285714 0.8117777778 3393 none
2032 0.9720858375 0.6605714286 0.8427777778 3394 C5
2696 0.9583875254 0.6591547619 0.8372222222 3395 none
744 0.5858366849 0.6040925926 0.7161111111 3396 none
1408 0.8496238539 0.6392063492 0.8088888889 3397 none
2072 0.9208840494 0.6530158730 0.8261111111 3398 none
2736 0.9194110801 0.6531468254 0.8250000000 3399 none
69 0.1422378989 0.5351984127 0.5779444444 3400 none
133 0.5732568403 0.6119259259 0.6944444444 3401 none
197 0.7336774744 0.6421521164 0.7347777778 3402 none
261 0.7564201100 0.6462817460 0.7407777778 3403 none
74 0.2358427366 0.5471560847 0.6117777778 3404 none
138 0.6477217430 0.6215449735 0.7211666667 3405 none
202 0.7576647564 0.6415727513 0.7500555556 3406 none
266 0.7765487589 0.6440727513 0.7567222222 3407 none
84 0.2187913536 0.5435092593 0.6082777778 3408 none
148 0.6259884111 0.6180211640 0.7146666667 3409 none
212 0.7389202056 0.6390264550 0.7435555556 3410 none
276 0.7487868644 0.6404153439 0.7468888889 3411 none
104 0.2145326964 0.5398187831 0.6124444444 3412 none
168 0.6088742618 0.6142619048 0.7113333333 3413 none
232 0.7279211263 0.6372671958 0.7402222222 3414 none
296 0.7377877852 0.6386560847 0.7435555556 3415 none
144 0.2145326964 0.5398187831 0.6124444444 3416 none
208 0.6088742618 0.6142619048 0.7113333333 3417 none
272 0.7279211263 0.6372671958 0.7402222222 3418 none
336 0.7377877852 0.6386560847 0.7435555556 3419 none
109 0.2220171591 0.5505687831 0.5973888889 3420 none
213 0.6037202261 0.6155171958 0.7060000000 3421 none
317 0.7360592682 0.6362526455 0.7468888889 3422 none
421 0.7658512207 0.6426878307 0.7528888889 3423 none
114 0.3575906371 0.5687777778 0.6447777778 3424 none
218 0.7314579610 0.6329708995 0.7501111111 3425 none
322 0.8572546841 0.6516891534 0.7907777778 3426 none
426 0.8830400078 0.6552208995 0.7996666667 3427 none
124 0.4293158634 0.5787261905 0.6692777778 3428 none
228 0.7516993269 0.6325449735 0.7628888889 3429 none
332 0.8175438460 0.6426838624 0.7835555556 3430 none
436 0.8480931089 0.6474060847 0.7931111111 3431 none
144 0.4228457300 0.5752314815 0.6717777778 3432 none
248 0.7424218836 0.6298783069 0.7622222222 3433 none
352 0.7965113436 0.6383783069 0.7788888889 3434 none
456 0.8216103871 0.6431560847 0.7851111111 3435 none
184 0.4126782127 0.5719060847 0.6717777778 3436 none
288 0.7285998421 0.6271957672 0.7588888889 3437 none
392 0.7894741598 0.6360767196 0.7788888889 3438 none
496 0.8138937511 0.6406322751 0.7851111111 3439 none
189 0.2446235474 0.5561243386 0.6007222222 3440 none
373 0.5859428020 0.6115410053 0.7026666667 3441 none
557 0.7468959957 0.6420026455 0.7428888889 3442 none
741 0.7821014533 0.6480026455 0.7528888889 3443 none
194 0.3726324467 0.5723187831 0.6472777778 3444 none
378 0.7311871640 0.6323002646 0.7511666667 3445 none
562 0.9159725715 0.6660224868 0.7996111111 3446 none
746 0.9004625793 0.6626653439 0.7965000000 3447 none
204 0.5272995867 0.6002037037 0.6884444444 3448 none
388 0.7538032335 0.6318544974 0.7653888889 3449 none
572 0.8976693277 0.6570952381 0.8049444444 3450 none
756 0.8861137726 0.6539285714 0.8038333333 3451 none
224 0.5305789826 0.5911666667 0.7067777778 3452 none
408 0.7747971827 0.6312764550 0.7788888889 3453 none
592 0.9163105982 0.6555026455 0.8188888889 3454 none
776 0.9108579801 0.6543320106 0.8177777778 3455 none
264 0.5254337706 0.5885648148 0.7084444444 3456 none
448 0.7589999183 0.6261097884 0.7788888889 3457 none
632 0.8852231901 0.6471732804 0.8155555556 3458 none
816 0.8741504896 0.6460026455 0.8111111111 3459 none
349 0.2446235474 0.5561243386 0.6007222222 3460 none
693 0.5725373294 0.6089947090 0.6993333333 3461 none
1037 0.7460612820 0.6398915344 0.7462222222 3462 none
1381 0.7984423771 0.6490582011 0.7606666667 3463 none
354 0.3716957663 0.5723187831 0.6467222222 3464 none
698 0.7235764692 0.6307301587 0.7495000000 3465 none
1042 0.8592462594 0.6535965608 0.7885000000 3466 none
1386 0.9147247028 0.6630410053 0.8042777778 3467 none
364 0.4820109479 0.5886388889 0.6825555556 3468 none
708 0.7797390213 0.6348227513 0.7753888889 3469 none
1052 0.9068019090 0.6558544974 0.8126111111 3470 none
1396 0.9385251739 0.6607156085 0.8226111111 3471 none
384 0.5767013541 0.5981944444 0.7213888889 3472 none
728 0.8030156692 0.6322341270 0.7938888889 3473 none
1072 0.8638478628 0.6438584656 0.8088888889 3474 none
1416 0.9048432659 0.6499140212 0.8222222222 3475 none
424 0.5811857772 0.5979761905 0.7244444444 3476 none
768 0.8162691366 0.6319735450 0.8022222222 3477 none
1112 0.8729307041 0.6459100529 0.8105555556 3478 none
1456 0.9040149603 0.6505621693 0.8205555556 3479 none
669 0.2446235474 0.5561243386 0.6007222222 3480 none
1333 0.5939692777 0.6123280423 0.7060000000 3481 none
1997 0.7392521581 0.6395026455 0.7428888889 3482 none
2661 0.7834798264 0.6460026455 0.7573333333 3483 none
674 0.3796016992 0.5739854497 0.6483888889 3484 none
1338 0.7131582017 0.6273227513 0.7495000000 3485 none
2002 0.8540581354 0.6528187831 0.7868333333 3486 none
2666 0.9149139997 0.6621838624 0.8059444444 3487 none
684 0.4832776200 0.5899722222 0.6808888889 3488 none
1348 0.7919206989 0.6357433862 0.7809444444 3489 none
2012 0.8846500648 0.6522857143 0.8059444444 3490 none
2676 0.9131459316 0.6560912698 0.8159444444 3491 none
704 0.5866378702 0.6008928571 0.7223888889 3492 none
1368 0.8564493658 0.6445634921 0.8032222222 3493 none
2032 0.9316100383 0.6553597884 0.8282222222 3494 none
2696 0.9436242515 0.6574510582 0.8315555556 3495 none
744 0.6477086636 0.6133611111 0.7360000000 3496 none
1408 0.8835269583 0.6478439153 0.8133333333 3497 none
2072 0.9299151369 0.6544378307 0.8288888889 3498 none
2736 0.9216928863 0.6548121693 0.8233333333 3499 none
69 0.1730706344 0.5380833333 0.5910000000 3500 none
133 0.5630294456 0.6095000000 0.6927777778 3501 none
197 0.7008972136 0.6352910053 0.7277777778 3502 none
261 0.7292984145 0.6402910053 0.7355555556 3503 none
74 0.2112356517 0.5424166667 0.6057777778 3504 none
138 0.6105162714 0.6147989418 0.7113333333 3505 none
202 0.7242973810 0.6360820106 0.7402222222 3506 none
266 0.7536478682 0.6416375661 0.7475555556 3507 none
84 0.2055719738 0.5387261905 0.6091111111 3508 none
148 0.6088742618 0.6142619048 0.7113333333 3509 none
212 0.7279211263 0.6372671958 0.7402222222 3510 none
276 0.7377877852 0.6386560847 0.7435555556 3511 none
104 0.2055719738 0.5387261905 0.6091111111 3512 none
168 0.6088742618 0.6142619048 0.7113333333 3513 none
232 0.7279211263 0.6372671958 0.7402222222 3514 none
296 0.7377877852 0.6386560847 0.7435555556 3515 none
144 0.2055719738 0.5387261905 0.6091111111 3516 none
208 0.6088742618 0.6142619048 0.7113333333 3517 none
272 0.7279211263 0.6372671958 0.7402222222 3518 none
336 0.7377877852 0.6386560847 0.7435555556 3519 none
109 0.2594046618 0.5558425926 0.6100000000 3520 none
213 0.6161919247 0.6183095238 0.7083333333 3521 none
317 0.6933440323 0.6300634921 0.7327777778 3522 none
421 0.7235186231 0.6347857143 0.7421111111 3523 none
114 0.3902114344 0.5735648148 0.6554444444 3524 none
218 0.7336075989 0.6345317460 0.7485555556 3525 none
322 0.8062491088 0.6450555556 0.7725555556 3526 none
426 0.8555576294 0.6529722222 0.7874444444 3527 none
124 0.3950660299 0.5720277778 0.6611111111 3528 none
228 0.7482942922 0.6317989418 0.7622222222 3529 none
332 0.7847761911 0.6363783069 0.7755555556 3530 none
436 0.8265364158 0.6447671958 0.7851111111 3531 none
144 0.4007532905 0.5702116402 0.6677777778 3532 none
248 0.7252676058 0.6264735450 0.7582222222 3533 none
352 0.7877755292 0.6355211640 0.7788888889 3534 none
456 0.8121951205 0.6400767196 0.7851111111 3535 none
184 0.4007532905 0.5702116402 0.6677777778 3536 none
288 0.7252676058 0.6264735450 0.7582222222 3537 none
392 0.7877755292 0.6355211640 0.7788888889 3538 none
496 0.8121951205 0.6400767196 0.7851111111 3539 none
189 0.2500475921 0.5546203704 0.6066666667 3540 none
373 0.6157106460 0.6181521164 0.7083333333 3541 none
557 0.7683193477 0.6463134921 0.7477777778 3542 none
741 0.7548050624 0.6410357143 0.7493333333 3543 none
194 0.4241356182 0.5800648148 0.6637777778 3544 none
378 0.7226288642 0.6344947090 0.7421111111 3545 none
562 0.8373207774 0.6554629630 0.7721111111 3546 none
746 0.8310678839 0.6530502646 0.7727777778 3547 none
204 0.4852560114 0.5882910053 0.6851111111 3548 none
388 0.7519833245 0.6289616402 0.7695555556 3549 none
572 0.9045334792 0.6564298942 0.8102222222 3550 none
756 0.9023854172 0.6567076720 0.8084444444 3551 none
224 0.5079696532 0.5868968254 0.7011111111 3552 none
408 0.7560273148 0.6251375661 0.7788888889 3553 none
592 0.8710250233 0.6443677249 0.8122222222 3554 none
776 0.8708381600 0.6449193122 0.8111111111 3555 none
264 0.5150036852 0.5855211640 0.7077777778 3556 none
448 0.7410036260 0.6215105820 0.7765555556 3557 none
632 0.8668949453 0.6420978836 0.8138888889 3558 none
816 0.8510016846 0.6397182540 0.8087777778 3559 none
349 0.2500475921 0.5546203704 0.6066666667 3560 none
693 0.6422384861 0.6231521164 0.7150000000 3561 none
1037 0.7810316591 0.6467949735 0.7544444444 3562 none
1381 0.7880756709 0.6476283069 0.7571111111 3563 none
354 0.4241356182 0.5800648148 0.6637777778 3564 none
698 0.7130048668 0.6331851852 0.7387777778 3565 none
1042 0.8310504457 0.6515740741 0.7754444444 3566 none
1386 0.8636477997 0.6557407407 0.7872222222 3567 none
364 0.4515419766 0.5816759259 0.6771111111 3568 none
708 0.7908919613 0.6360502646 0.7797777778 3569 none
1052 0.8659616970 0.6476746032 0.8032222222 3570 none
1396 0.9030502497 0.6524523810 0.8165555556 3571 none
384 0.5550186730 0.5940132275 0.7161111111 3572 none
728 0.7988491920 0.6299523810 0.7955555556 3573 none
1072 0.8667331709 0.6420449735 0.8138888889 3574 none
1416 0.8993906826 0.6472116402 0.8238888889 3575 none
424 0.6145583524 0.6024576720 0.7361111111 3576 none
768 0.8145583730 0.6314140212 0.8022222222 3577 none
1112 0.8464420469 0.6394523810 0.8065555556 3578 none
1456 0.8746544934 0.6427976190 0.8172222222 3579 none
669 0.2500475921 0.5546203704 0.6066666667 3580 none
1333 0.6422384861 0.6231521164 0.7150000000 3581 none
1997 0.7827302897 0.6473505291 0.7544444444 3582 none
2661 0.7897743015 0.6481838624 0.7571111111 3583 none
674 0.4241356182 0.5800648148 0.6637777778 3584 none
1338 0.7330779107 0.6360740741 0.7454444444 3585 none
2002 0.8361463375 0.6532407407 0.7754444444 3586 none
2666 0.8580277172 0.6557407407 0.7838888889 3587 none
684 0.4515419766 0.5816759259 0.6771111111 3588 none
1348 0.7914258166 0.6362248677 0.7797777778 3589 none
2012 0.8816724540 0.6509748677 0.8065555556 3590 none
2676 0.9114568952 0.6533637566 0.8198888889 3591 none
704 0.5661382950 0.5948928571 0.7211111111 3592 none
1368 0.8143681836 0.6359470899 0.7938888889 3593 none
2032 0.8581687955 0.6410820106 0.8105555556 3594 none
2696 0.8842719779 0.6459431217 0.8172222222 3595 none
744 0.5805193505 0.5940820106 0.7311111111 3596 none
1408 0.8275343556 0.6329007937 0.8072222222 3597 none
2072 0.8841240171 0.6431375661 0.8222222222 3598 none
2736 0.8898880509 0.6444100529 0.8233333333 3599 none
149 0.0477481165 0.5175595238 0.5538888889 3600 none
293 0.4563467980 0.5920396825 0.6611666667 3601 none
437 0.5553447621 0.6104484127 0.6865000000 3602 none
581 0.5547575421 0.6093373016 0.6881666667 3603 none
154 0.1481786229 0.5279814815 0.5945555556 3604 none
298 0.5952460343 0.6112751323 0.7086666667 3605 none
442 0.6979121088 0.6291679894 0.7371111111 3606 none
586 0.7173930655 0.6315568783 0.7443333333 3607 none
164 0.1722399119 0.5311944444 0.6030000000 3608 none
308 0.5960444883 0.6072473545 0.7164444444 3609 none
452 0.6877956270 0.6224894180 0.7432222222 3610 none
596 0.7069368577 0.6247671958 0.7504444444 3611 none
184 0.1772430986 0.5331984127 0.6023333333 3612 none
328 0.5912171001 0.6075066138 0.7131111111 3613 none
472 0.6834465763 0.6241917989 0.7375555556 3614 none
616 0.6968124630 0.6245806878 0.7447777778 3615 none
224 0.1728501373 0.5308425926 0.6040000000 3616 none
368 0.5790451569 0.6053637566 0.7097777778 3617 none
512 0.6713878751 0.6220859788 0.7342222222 3618 none
656 0.6862097309 0.6229510582 0.7414444444 3619 none
237 0.1741625415 0.5415039683 0.5854444444 3620 none
469 0.5361758513 0.6088968254 0.6779444444 3621 none
701 0.6501849680 0.6273134921 0.7121666667 3622 none
933 0.6476370221 0.6264801587 0.7121666667 3623 none
242 0.3698908618 0.5712076720 0.6476666667 3624 none
474 0.7166623671 0.6297248677 0.7472222222 3625 none
706 0.7687705293 0.6396600529 0.7601111111 3626 none
938 0.7868401626 0.6417711640 0.7670000000 3627 none
252 0.4608461196 0.5840449735 0.6783333333 3628 none
484 0.7047770475 0.6223452381 0.7535555556 3629 none
716 0.7755168861 0.6328597884 0.7764444444 3630 none
948 0.7790937446 0.6328042328 0.7786666667 3631 none
272 0.4514870891 0.5836798942 0.6734444444 3632 none
504 0.6996404849 0.6235449735 0.7483333333 3633 none
736 0.7417648064 0.6274576720 0.7662222222 3634 none
968 0.7346110893 0.6275687831 0.7617777778 3635 none
312 0.4535961433 0.5842777778 0.6736111111 3636 none
544 0.7065580184 0.6230502646 0.7533333333 3637 none
776 0.7519906252 0.6280449735 0.7712222222 3638 none
1008 0.7393042257 0.6263465608 0.7667777778 3639 none
397 0.1470930725 0.5366944444 0.5781111111 3640 none
789 0.5444040373 0.6107301587 0.6795000000 3641 none
1181 0.7253956441 0.6445595238 0.7255000000 3642 none
1573 0.7357864937 0.6442817460 0.7321666667 3643 none
402 0.3624847488 0.5724616402 0.6410000000 3644 none
794 0.7104764071 0.6291415344 0.7446111111 3645 none
1186 0.8316085672 0.6517566138 0.7754444444 3646 none
1578 0.8496180427 0.6528677249 0.7841111111 3647 none
412 0.4362191281 0.5796666667 0.6716666667 3648 none
804 0.7603425582 0.6303783069 0.7719444444 3649 none
1196 0.8864550042 0.6518650794 0.8077777778 3650 none
1588 0.9106330719 0.6560965608 0.8144444444 3651 none
432 0.4794001652 0.5836798942 0.6900000000 3652 none
824 0.7591737909 0.6276984127 0.7761111111 3653 none
1216 0.8713922371 0.6451005291 0.8111111111 3654 none
1608 0.8959865586 0.6491005291 0.8184444444 3655 none
472 0.4788109844 0.5834259259 0.6901111111 3656 none
864 0.7929119691 0.6326058201 0.7872222222 3657 none
1256 0.8628311529 0.6416878307 0.8122222222 3658 none
1648 0.8783838647 0.6445687831 0.8162222222 3659 none
565 0.1817646051 0.5455833333 0.5825555556 3660 none
1125 0.5268761027 0.6053650794 0.6788333333 3661 none
1685 0.7528475587 0.6490039683 0.7337222222 3662 none
2245 0.7543957949 0.6470595238 0.7381666667 3663 none
570 0.4294614611 0.5858505291 0.6564444444 3664 none
1130 0.7154930573 0.6295568783 0.7468333333 3665 none
1690 0.8812826909 0.6600992063 0.7897777778 3666 none
2250 0.8854536322 0.6581547619 0.7957777778 3667 none
580 0.5184520532 0.5943690476 0.6937777778 3668 none
1140 0.7900501043 0.6350396825 0.7811111111 3669 none
1700 0.8985176974 0.6562698413 0.8069444444 3670 none
2260 0.9291897443 0.6611547619 0.8162777778 3671 none
600 0.5728559223 0.5993875661 0.7169444444 3672 none
1160 0.8131154477 0.6335767196 0.7974444444 3673 none
1720 0.9557559785 0.6567010582 0.8401111111 3674 none
2280 0.9592551714 0.6572328042 0.8412222222 3675 none
640 0.5596352999 0.5994444444 0.7090000000 3676 none
1200 0.8070819300 0.6308068783 0.7988888889 3677 none
1760 0.9095315351 0.6493029101 0.8261111111 3678 none
2320 0.9227364353 0.6505582011 0.8316666667 3679 none
885 0.1817646051 0.5455833333 0.5825555556 3680 none
1765 0.5440614746 0.6073095238 0.6855000000 3681 none
2645 0.7533717494 0.6473373016 0.7370555556 3682 none
3525 0.7549199856 0.6453928571 0.7415000000 3683 none
890 0.4294614611 0.5858505291 0.6564444444 3684 none
1770 0.7562126560 0.6346031746 0.7618333333 3685 none
2650 0.8812972924 0.6582658730 0.7931111111 3686 none
3530 0.8815467819 0.6568769841 0.7957777778 3687 none
900 0.5006600275 0.5922261905 0.6871111111 3688 none
1780 0.8542521411 0.6440899471 0.8027777778 3689 none
2660 0.9067359385 0.6543624339 0.8152777778 3690 none
3540 0.9374079854 0.6592473545 0.8246111111 3691 none
920 0.5826821376 0.6007632275 0.7202777778 3692 none
1800 0.8517511516 0.6414338624 0.8061111111 3693 none
2680 0.9470830357 0.6564378307 0.8354444444 3694 none
3560 0.9505700956 0.6569656085 0.8365555556 3695 none
960 0.6249007757 0.6117222222 0.7254444444 3696 none
1840 0.8495510554 0.6391825397 0.8088888889 3697 none
2720 0.9229790272 0.6537010582 0.8261111111 3698 none
3600 0.9347967125 0.6545026455 0.8316666667 3699 none
149 0.0827497628 0.5224206349 0.5658333333 3700 none
293 0.4836018521 0.5955925926 0.6708888889 3701 none
437 0.6477826713 0.6242301587 0.7163333333 3702 none
581 0.6636789959 0.6270396825 0.7206666667 3703 none
154 0.1642218401 0.5307777778 0.5990000000 3704 none
298 0.5883204992 0.6079378307 0.7106111111 3705 none
442 0.6782241192 0.6250264550 0.7329444444 3706 none
586 0.7070621457 0.6286375661 0.7435000000 3707 none
164 0.1931884806 0.5342777778 0.6098333333 3708 none
308 0.5829309974 0.6057156085 0.7114444444 3709 none
452 0.6831230276 0.6240859788 0.7375555556 3710 none
596 0.7103672617 0.6268082011 0.7487777778 3711 none
184 0.1961222687 0.5347777778 0.6106666667 3712 none
328 0.5617627204 0.6033875661 0.7031111111 3713 none
472 0.6546800527 0.6206653439 0.7268888889 3714 none
616 0.6697445700 0.6216097884 0.7341111111 3715 none
224 0.1997161276 0.5341150794 0.6140000000 3716 none
368 0.5535931162 0.6007156085 0.7031111111 3717 none
512 0.6489613298 0.6187949735 0.7268888889 3718 none
656 0.6637831855 0.6196600529 0.7341111111 3719 none
237 0.1954683093 0.5446428571 0.5923888889 3720 none
469 0.5318445002 0.6005873016 0.6904444444 3721 none
701 0.6339138476 0.6157116402 0.7235555556 3722 none
933 0.6604832693 0.6204801587 0.7306666667 3723 none
242 0.3521160985 0.5640462963 0.6501111111 3724 none
474 0.6617694450 0.6178373016 0.7362222222 3725 none
706 0.7851492351 0.6368373016 0.7749444444 3726 none
938 0.8049747502 0.6402579365 0.7805000000 3727 none
252 0.4644836087 0.5855410053 0.6777777778 3728 none
484 0.7121561986 0.6258002646 0.7516666667 3729 none
716 0.7551545743 0.6305502646 0.7685555556 3730 none
948 0.7628081463 0.6318280423 0.7707777778 3731 none
272 0.4708947572 0.5862592593 0.6802777778 3732 none
504 0.7044112520 0.6232671958 0.7516666667 3733 none
736 0.7575961061 0.6298783069 0.7712222222 3734 none
968 0.7467054018 0.6287671958 0.7667777778 3735 none
312 0.4642879036 0.5836388889 0.6811111111 3736 none
544 0.6884246907 0.6189576720 0.7500000000 3737 none
776 0.7419487982 0.6251283069 0.7705555556 3738 none
1008 0.7309610292 0.6239854497 0.7661111111 3739 none
397 0.2129998155 0.5494576720 0.5940555556 3740 none
789 0.5871439765 0.6119338624 0.7026666667 3741 none
1181 0.7242168091 0.6364232804 0.7395555556 3742 none
1573 0.7616353535 0.6425343915 0.7506666667 3743 none
402 0.3503657846 0.5668743386 0.6439444444 3744 none
794 0.7260870703 0.6304484127 0.7515000000 3745 none
1186 0.8460962467 0.6503373016 0.7866111111 3746 none
1578 0.8867043368 0.6573690476 0.7979444444 3747 none
412 0.4727014300 0.5878611111 0.6784444444 3748 none
804 0.7375965964 0.6302301587 0.7587222222 3749 none
1196 0.8584635268 0.6492354497 0.7959444444 3750 none
1588 0.8970578416 0.6559761905 0.8066111111 3751 none
432 0.4954951710 0.5855740741 0.6961111111 3752 none
824 0.7609193081 0.6294947090 0.7738888889 3753 none
1216 0.8593270580 0.6432989418 0.8072222222 3754 none
1608 0.8852074855 0.6477195767 0.8145555556 3755 none
472 0.5049969974 0.5882222222 0.6969444444 3756 none
864 0.7617334319 0.6264523810 0.7798888889 3757 none
1256 0.8718469206 0.6409603175 0.8188888889 3758 none
1648 0.8918810968 0.6456746032 0.8222222222 3759 none
565 0.2446235474 0.5561243386 0.6007222222 3760 none
1125 0.5725373294 0.6089947090 0.6993333333 3761 none
1685 0.7310841298 0.6386693122 0.7395555556 3762 none
2245 0.7676533590 0.6445026455 0.7506666667 3763 none
570 0.3716957663 0.5723187831 0.6467222222 3764 none
1130 0.6984237110 0.6261798942 0.7428333333 3765 none
1690 0.8382882890 0.6513373016 0.7801666667 3766 none
2250 0.8991441533 0.6607023810 0.7992777778 3767 none
580 0.4858527733 0.5895277778 0.6832222222 3768 none
1140 0.7701862117 0.6332301587 0.7726111111 3769 none
1700 0.9085571606 0.6564285714 0.8126111111 3770 none
2260 0.9386101054 0.6607433862 0.8226111111 3771 none
600 0.5664604610 0.5988888889 0.7140555556 3772 none
1160 0.7887199650 0.6288452381 0.7915555556 3773 none
1720 0.9090845372 0.6498306878 0.8248888889 3774 none
2280 0.9199825075 0.6515568783 0.8282222222 3775 none
640 0.6103099909 0.6084206349 0.7227777778 3776 none
1200 0.8038443248 0.6304219577 0.7976666667 3777 none
1760 0.9067845580 0.6505489418 0.8222222222 3778 none
2320 0.9195154455 0.6522619048 0.8266666667 3779 none
885 0.2446235474 0.5561243386 0.6007222222 3780 none
1765 0.5939692777 0.6123280423 0.7060000000 3781 none
2645 0.7375535276 0.6389470899 0.7428888889 3782 none
3525 0.7817811959 0.6454470899 0.7573333333 3783 none
890 0.3796016992 0.5739854497 0.6483888889 3784 none
1770 0.7114595711 0.6267671958 0.7495000000 3785 none
2650 0.8523595048 0.6522632275 0.7868333333 3786 none
3530 0.9132153691 0.6616283069 0.8059444444 3787 none
900 0.4832776200 0.5899722222 0.6808888889 3788 none
1780 0.7899834512 0.6351097884 0.7809444444 3789 none
2660 0.8737998389 0.6496560847 0.8042777778 3790 none
3540 0.9022957056 0.6534616402 0.8142777778 3791 none
920 0.5856065588 0.6005555556 0.7223888889 3792 none
1800 0.8563361238 0.6445264550 0.8032222222 3793 none
2680 0.9039756199 0.6518359788 0.8182222222 3794 none
3560 0.9369000592 0.6570899471 0.8282222222 3795 none
960 0.6492422634 0.6147817460 0.7343333333 3796 none
1840 0.8903846144 0.6482486772 0.8166666667 3797 none
2720 0.9422003221 0.6566177249 0.8322222222 3798 none
3600 0.9478551582 0.6578544974 0.8333333333 3799 none
149 0.1116887929 0.5235833333 0.5808888889 3800 none
293 0.4597814032 0.5871891534 0.6720000000 3801 none
437 0.6074726726 0.6127619048 0.7132222222 3802 none
581 0.6388670488 0.6175767196 0.7231111111 3803 none
154 0.1702933147 0.5290873016 0.6056666667 3804 none
298 0.5401390067 0.6027486772 0.6914444444 3805 none
442 0.6502863565 0.6221693122 0.7215555556 3806 none
586 0.6732373729 0.6256931217 0.7287777778 3807 none
164 0.1803104028 0.5314444444 0.6073333333 3808 none
308 0.5527365001 0.6013544974 0.7014444444 3809 none
452 0.6545867173 0.6202671958 0.7275555556 3810 none
596 0.6705005498 0.6214894180 0.7347777778 3811 none
184 0.1915480993 0.5332817460 0.6106666667 3812 none
328 0.5400598000 0.5999656085 0.6964444444 3813 none
472 0.6345786984 0.6177671958 0.7202222222 3814 none
616 0.6502498694 0.6189100529 0.7274444444 3815 none
224 0.1915480993 0.5332817460 0.6106666667 3816 none
368 0.5400598000 0.5999656085 0.6964444444 3817 none
512 0.6345786984 0.6177671958 0.7202222222 3818 none
656 0.6502498694 0.6189100529 0.7274444444 3819 none
237 0.2404996495 0.5524166667 0.6050000000 3820 none
469 0.5613745150 0.6080396825 0.6944444444 3821 none
701 0.6371013977 0.6190211640 0.7194444444 3822 none
933 0.6747596973 0.6249656085 0.7310000000 3823 none
242 0.3781396545 0.5703518519 0.6541111111 3824 none
474 0.6585464943 0.6203981481 0.7296666667 3825 none
706 0.7342674067 0.6307037037 0.7558888889 3826 none
938 0.7343742056 0.6295132275 0.7581111111 3827 none
252 0.4112176219 0.5754722222 0.6644444444 3828 none
484 0.6890021415 0.6228227513 0.7433333333 3829 none
716 0.7507303613 0.6294708995 0.7678888889 3830 none
948 0.7556515228 0.6316931217 0.7667777778 3831 none
272 0.4453472801 0.5811203704 0.6744444444 3832 none
504 0.6914142596 0.6208544974 0.7483333333 3833 none
736 0.7487554536 0.6273544974 0.7705555556 3834 none
968 0.7428635763 0.6278783069 0.7661111111 3835 none
312 0.4649066904 0.5838412698 0.6811111111 3836 none
544 0.6805910834 0.6167632275 0.7493333333 3837 none
776 0.7366102450 0.6233822751 0.7705555556 3838 none
1008 0.7256224759 0.6222394180 0.7661111111 3839 none
397 0.2342357261 0.5512870370 0.6033333333 3840 none
789 0.5914476467 0.6138928571 0.7016666667 3841 none
1181 0.7366956159 0.6396468254 0.7411111111 3842 none
1573 0.7437396277 0.6404801587 0.7437777778 3843 none
402 0.3846059535 0.5717314815 0.6554444444 3844 none
794 0.6969503394 0.6297724868 0.7354444444 3845 none
1186 0.7842796987 0.6436296296 0.7621111111 3846 none
1578 0.8343147507 0.6516613757 0.7772222222 3847 none
412 0.4113653721 0.5733148148 0.6684444444 3848 none
804 0.7419200680 0.6293465608 0.7628888889 3849 none
1196 0.8221472185 0.6405132275 0.7902222222 3850 none
1588 0.8664524828 0.6494894180 0.8002222222 3851 none
432 0.4259231186 0.5710912698 0.6811111111 3852 none
824 0.7397907912 0.6216653439 0.7755555556 3853 none
1216 0.8459346110 0.6370806878 0.8105555556 3854 none
1608 0.8728021772 0.6421917989 0.8172222222 3855 none
472 0.5053367758 0.5860357143 0.7011111111 3856 none
864 0.7666846192 0.6243955026 0.7865555556 3857 none
1256 0.8491434677 0.6353730159 0.8155555556 3858 none
1648 0.8646722286 0.6386137566 0.8188888889 3859 none
565 0.2500475921 0.5546203704 0.6066666667 3860 none
1125 0.6422384861 0.6231521164 0.7150000000 3861 none
1685 0.7683193477 0.6463134921 0.7477777778 3862 none
2245 0.7753633596 0.6471468254 0.7504444444 3863 none
570 0.4241356182 0.5800648148 0.6637777778 3864 none
1130 0.7130048668 0.6331851852 0.7387777778 3865 none
1690 0.8237317327 0.6510185185 0.7721111111 3866 none
2250 0.8563290867 0.6551851852 0.7838888889 3867 none
580 0.4515419766 0.5816759259 0.6771111111 3868 none
1140 0.7806457630 0.6352724868 0.7751111111 3869 none
1700 0.8789026988 0.6508042328 0.8052222222 3870 none
2260 0.8938798509 0.6520264550 0.8118888889 3871 none
600 0.5290424416 0.5910317460 0.7061111111 3872 none
1160 0.8026428002 0.6311931217 0.7955555556 3873 none
1720 0.8895523342 0.6458320106 0.8205555556 3874 none
2280 0.9057039263 0.6492764550 0.8238888889 3875 none
640 0.5922463098 0.6006746032 0.7261111111 3876 none
1200 0.7629501004 0.6213359788 0.7898888889 3877 none
1760 0.8640747666 0.6397050265 0.8165555556 3878 none
2320 0.8847104840 0.6417976190 0.8250000000 3879 none
885 0.2500475921 0.5546203704 0.6066666667 3880 none
1765 0.6422384861 0.6231521164 0.7150000000 3881 none
2645 0.7827302897 0.6473505291 0.7544444444 3882 none
3525 0.7897743015 0.6481838624 0.7571111111 3883 none
890 0.4241356182 0.5800648148 0.6637777778 3884 none
1770 0.7330779107 0.6360740741 0.7454444444 3885 none
2650 0.8361463375 0.6532407407 0.7754444444 3886 none
3530 0.8580277172 0.6557407407 0.7838888889 3887 none
900 0.4515419766 0.5816759259 0.6771111111 3888 none
1780 0.7914258166 0.6362248677 0.7797777778 3889 none
2660 0.8816724540 0.6509748677 0.8065555556 3890 none
3540 0.9037984561 0.6526970899 0.8165555556 3891 none
920 0.5652889798 0.5946150794 0.7211111111 3892 none
1800 0.8068796075 0.6353359788 0.7905555556 3893 none
2680 0.8573194802 0.6408042328 0.8105555556 3894 none
3560 0.8834226626 0.6456653439 0.8172222222 3895 none
960 0.5863942276 0.5941653439 0.7344444444 3896 none
1840 0.8266850403 0.6326230159 0.8072222222 3897 none
2720 0.9010101065 0.6449841270 0.8288888889 3898 none
3600 0.9135266430 0.6466269841 0.8333333333 3899 none
109 0.0700293801 0.5211706349 0.5605555556 3900 none
213 0.5406942574 0.6082301587 0.6818333333 3901 none
317 0.5901133941 0.6178373016 0.6937222222 3902 none
421 0.5996403268 0.6191150794 0.6970555556 3903 none
114 0.1529998135 0.5299259259 0.5938888889 3904 none
218 0.6632332755 0.6211957672 0.7310000000 3905 none
322 0.6769121537 0.6235251323 0.7348888889 3906 none
426 0.7178027186 0.6299140212 0.7475555556 3907 none
124 0.1823881000 0.5308373016 0.6096666667 3908 none
228 0.6566931098 0.6169735450 0.7347777778 3909 none
332 0.6679016729 0.6194140212 0.7370000000 3910 none
436 0.7028722425 0.6249695767 0.7476666667 3911 none
144 0.1802570382 0.5305079365 0.6090000000 3912 none
248 0.6409750521 0.6145899471 0.7297777778 3913 none
352 0.6744560022 0.6197195767 0.7403333333 3914 none
456 0.6953783613 0.6228862434 0.7470000000 3915 none
184 0.1787517489 0.5290965608 0.6106666667 3916 none
288 0.6154380799 0.6099140212 0.7231111111 3917 none
392 0.6520132794 0.6164232804 0.7330000000 3918 none
496 0.6746342691 0.6201455026 0.7396666667 3919 none
189 0.2018648214 0.5487261905 0.5887777778 3920 none
373 0.5295414577 0.6079523810 0.6757222222 3921 none
557 0.6806778553 0.6354484127 0.7155000000 3922 none
741 0.7187855864 0.6405595238 0.7288333333 3923 none
194 0.3846269284 0.5741891534 0.6510000000 3924 none
378 0.7103466898 0.6279656085 0.7466666667 3925 none
562 0.8094839304 0.6469100529 0.7711111111 3926 none
746 0.8603159135 0.6538544974 0.7886666667 3927 none
204 0.4716202907 0.5875687831 0.6783333333 3928 none
388 0.7036640435 0.6218280423 0.7538333333 3929 none
572 0.7887856384 0.6362804233 0.7781111111 3930 none
756 0.8316592694 0.6417248677 0.7936666667 3931 none
224 0.4575948584 0.5865965608 0.6717777778 3932 none
408 0.7015987772 0.6235727513 0.7494444444 3933 none
592 0.7675492725 0.6331335979 0.7712222222 3934 none
776 0.7986731495 0.6384113757 0.7801111111 3935 none
264 0.4588545973 0.5869166667 0.6719444444 3936 none
448 0.7026487345 0.6220780423 0.7527777778 3937 none
632 0.7670963043 0.6329854497 0.7712222222 3938 none
816 0.7915149501 0.6364378307 0.7794444444 3939 none
277 0.1470930725 0.5366944444 0.5781111111 3940 none
549 0.5444040373 0.6107301587 0.6795000000 3941 none
821 0.7253956441 0.6445595238 0.7255000000 3942 none
1093 0.7357864937 0.6442817460 0.7321666667 3943 none
282 0.3624847488 0.5724616402 0.6410000000 3944 none
554 0.7211923812 0.6308082011 0.7479444444 3945 none
826 0.8423245414 0.6534232804 0.7787777778 3946 none
1098 0.8603340169 0.6545343915 0.7874444444 3947 none
292 0.4362191281 0.5796666667 0.6716666667 3948 none
564 0.7710585324 0.6320449735 0.7752777778 3949 none
836 0.8980202936 0.6538095238 0.8111111111 3950 none
1108 0.9213490461 0.6577632275 0.8177777778 3951 none
312 0.4794001652 0.5836798942 0.6900000000 3952 none
584 0.7673418192 0.6285317460 0.7794444444 3953 none
856 0.8795602654 0.6459338624 0.8144444444 3954 none
1128 0.9041545869 0.6499338624 0.8217777778 3955 none
352 0.4788109844 0.5834259259 0.6901111111 3956 none
624 0.8005704082 0.6332724868 0.7905555556 3957 none
896 0.8704895920 0.6423544974 0.8155555556 3958 none
1168 0.8860423038 0.6452354497 0.8195555556 3959 none
437 0.1817646051 0.5455833333 0.5825555556 3960 none
869 0.5268761027 0.6053650794 0.6788333333 3961 none
1301 0.7528475587 0.6490039683 0.7337222222 3962 none
1733 0.7543957949 0.6470595238 0.7381666667 3963 none
442 0.4294614611 0.5858505291 0.6564444444 3964 none
874 0.7154930573 0.6295568783 0.7468333333 3965 none
1306 0.8812826909 0.6600992063 0.7897777778 3966 none
1738 0.8854536322 0.6581547619 0.7957777778 3967 none
452 0.5184520532 0.5943690476 0.6937777778 3968 none
884 0.7900501043 0.6350396825 0.7811111111 3969 none
1316 0.8985176974 0.6562698413 0.8069444444 3970 none
1748 0.9291897443 0.6611547619 0.8162777778 3971 none
472 0.5728559223 0.5993875661 0.7169444444 3972 none
904 0.8131154477 0.6335767196 0.7974444444 3973 none
1336 0.9557559785 0.6567010582 0.8401111111 3974 none
1768 0.9592551714 0.6572328042 0.8412222222 3975 none
512 0.5596352999 0.5994444444 0.7090000000 3976 none
944 0.8070819300 0.6308068783 0.7988888889 3977 none
1376 0.9095315351 0.6493029101 0.8261111111 3978 none
1808 0.9227364353 0.6505582011 0.8316666667 3979 none
757 0.1817646051 0.5455833333 0.5825555556 3980 none
1509 0.5440614746 0.6073095238 0.6855000000 3981 none
2261 0.7533717494 0.6473373016 0.7370555556 3982 none
3013 0.7549199856 0.6453928571 0.7415000000 3983 none
762 0.4294614611 0.5858505291 0.6564444444 3984 none
1514 0.7562126560 0.6346031746 0.7618333333 3985 none
2266 0.8812972924 0.6582658730 0.7931111111 3986 none
3018 0.8815467819 0.6568769841 0.7957777778 3987 none
772 0.5006600275 0.5922261905 0.6871111111 3988 none
1524 0.8542521411 0.6440899471 0.8027777778 3989 none
2276 0.9067359385 0.6543624339 0.8152777778 3990 none
3028 0.9374079854 0.6592473545 0.8246111111 3991 none
792 0.5826821376 0.6007632275 0.7202777778 3992 none
1544 0.8517511516 0.6414338624 0.8061111111 3993 none
2296 0.9470830357 0.6564378307 0.8354444444 3994 none
3048 0.9505700956 0.6569656085 0.8365555556 3995 none
832 0.6249007757 0.6117222222 0.7254444444 3996 none
1584 0.8495510554 0.6391825397 0.8088888889 3997 none
2336 0.9229790272 0.6537010582 0.8261111111 3998 none
3088 0.9347967125 0.6545026455 0.8316666667 3999 none
109 0.1064045324 0.5246428571 0.5758333333 4000 none
213 0.5659982851 0.6123703704 0.6893333333 4001 none
317 0.6660730637 0.6291706349 0.7182222222 4002 none
421 0.6798863862 0.6311150794 0.7228888889 4003 none
114 0.1791989922 0.5320000000 0.6056666667 4004 none
218 0.6504401641 0.6168584656 0.7312777778 4005 none
322 0.6794221767 0.6202103175 0.7423888889 4006 none
426 0.7123061725 0.6254510582 0.7523888889 4007 none
124 0.1970517355 0.5318650794 0.6165000000 4008 none
228 0.6393282103 0.6131322751 0.7314444444 4009 none
332 0.6739824971 0.6191970899 0.7410000000 4010 none
436 0.7076591871 0.6246970899 0.7510000000 4011 none
144 0.2008348389 0.5326428571 0.6173333333 4012 none
248 0.6188110749 0.6110171958 0.7231111111 4013 none
352 0.6529798811 0.6167394180 0.7330000000 4014 none
456 0.6767248873 0.6204616402 0.7403333333 4015 none
184 0.2103739048 0.5339246032 0.6206666667 4016 none
288 0.6043581135 0.6081283069 0.7197777778 4017 none
392 0.6398858241 0.6142949735 0.7296666667 4018 none
496 0.6625068139 0.6180171958 0.7363333333 4019 none
189 0.2265678504 0.5529761905 0.5957222222 4020 none
373 0.5567090936 0.6070039683 0.6935555556 4021 none
557 0.6963425128 0.6313505291 0.7322222222 4022 none
741 0.7319292780 0.6372301587 0.7426666667 4023 none
194 0.3733918928 0.5691666667 0.6534444444 4024 none
378 0.6824887286 0.6230820106 0.7390000000 4025 none
562 0.8094615546 0.6420317460 0.7799444444 4026 none
746 0.8540910676 0.6487857143 0.7941666667 4027 none
204 0.4836927358 0.5899854497 0.6811111111 4028 none
388 0.7069923756 0.6234986772 0.7527777778 4029 none
572 0.7691950112 0.6333042328 0.7718888889 4030 none
756 0.8155629680 0.6398915344 0.7874444444 4031 none
224 0.4753038960 0.5886203704 0.6786111111 4032 none
408 0.7044039861 0.6226521164 0.7527777778 4033 none
592 0.7655675368 0.6324854497 0.7712222222 4034 none
776 0.8034277392 0.6381283069 0.7834444444 4035 none
264 0.4732833449 0.5875000000 0.6794444444 4036 none
448 0.6899510247 0.6197632275 0.7494444444 4037 none
632 0.7565448881 0.6299021164 0.7705555556 4038 none
816 0.7832644587 0.6337394180 0.7794444444 4039 none
277 0.2129998155 0.5494576720 0.5940555556 4040 none
549 0.5871439765 0.6119338624 0.7026666667 4041 none
821 0.7242168091 0.6364232804 0.7395555556 4042 none
1093 0.7616353535 0.6425343915 0.7506666667 4043 none
282 0.3503657846 0.5668743386 0.6439444444 4044 none
554 0.7368030445 0.6321150794 0.7548333333 4045 none
826 0.8568122208 0.6520039683 0.7899444444 4046 none
1098 0.8974203110 0.6590357143 0.8012777778 4047 none
292 0.4727014300 0.5878611111 0.6784444444 4048 none
564 0.7466139400 0.6313412698 0.7620555556 4049 none
836 0.8674808704 0.6503465608 0.7992777778 4050 none
1108 0.9060751852 0.6570873016 0.8099444444 4051 none
312 0.4954951710 0.5855740741 0.6961111111 4052 none
584 0.7699366517 0.6306058201 0.7772222222 4053 none
856 0.8686841277 0.6445211640 0.8105555556 4054 none
1128 0.8942248291 0.6488306878 0.8178888889 4055 none
352 0.5049969974 0.5882222222 0.6969444444 4056 none
624 0.7693918710 0.6271190476 0.7832222222 4057 none
896 0.8795053597 0.6416269841 0.8222222222 4058 none
1168 0.8995395359 0.6463412698 0.8255555556 4059 none
437 0.2446235474 0.5561243386 0.6007222222 4060 none
869 0.5725373294 0.6089947090 0.6993333333 4061 none
1301 0.7310841298 0.6386693122 0.7395555556 4062 none
1733 0.7676533590 0.6445026455 0.7506666667 4063 none
442 0.3716957663 0.5723187831 0.6467222222 4064 none
874 0.6984237110 0.6261798942 0.7428333333 4065 none
1306 0.8382882890 0.6513373016 0.7801666667 4066 none
1738 0.8991441533 0.6607023810 0.7992777778 4067 none
452 0.4858527733 0.5895277778 0.6832222222 4068 none
884 0.7701862117 0.6332301587 0.7726111111 4069 none
1316 0.9085571606 0.6564285714 0.8126111111 4070 none
1748 0.9386101054 0.6607433862 0.8226111111 4071 none
472 0.5664604610 0.5988888889 0.7140555556 4072 none
904 0.7887199650 0.6288452381 0.7915555556 4073 none
1336 0.9090845372 0.6498306878 0.8248888889 4074 none
1768 0.9199825075 0.6515568783 0.8282222222 4075 none
512 0.6103099909 0.6084206349 0.7227777778 4076 none
944 0.8038443248 0.6304219577 0.7976666667 4077 none
1376 0.9067845580 0.6505489418 0.8222222222 4078 none
1808 0.9195154455 0.6522619048 0.8266666667 4079 none
757 0.2446235474 0.5561243386 0.6007222222 4080 none
1509 0.5939692777 0.6123280423 0.7060000000 4081 none
2261 0.7375535276 0.6389470899 0.7428888889 4082 none
3013 0.7817811959 0.6454470899 0.7573333333 4083 none
762 0.3796016992 0.5739854497 0.6483888889 4084 none
1514 0.7114595711 0.6267671958 0.7495000000 4085 none
2266 0.8523595048 0.6522632275 0.7868333333 4086 none
3018 0.9132153691 0.6616283069 0.8059444444 4087 none
772 0.4832776200 0.5899722222 0.6808888889 4088 none
1524 0.7899834512 0.6351097884 0.7809444444 4089 none
2276 0.8737998389 0.6496560847 0.8042777778 4090 none
3028 0.9022957056 0.6534616402 0.8142777778 4091 none
792 0.5856065588 0.6005555556 0.7223888889 4092 none
1544 0.8563361238 0.6445264550 0.8032222222 4093 none
2296 0.9039756199 0.6518359788 0.8182222222 4094 none
3048 0.9369000592 0.6570899471 0.8282222222 4095 none
832 0.6492422634 0.6147817460 0.7343333333 4096 none
1584 0.8903846144 0.6482486772 0.8166666667 4097 none
2336 0.9422003221 0.6566177249 0.8322222222 4098 none
3088 0.9478551582 0.6578544974 0.8333333333 4099 none
109 0.1509583580 0.5303611111 0.5918888889 4100 none
213 0.5504000868 0.6035925926 0.6960000000 4101 none
317 0.6347454975 0.6173928571 0.7210000000 4102 none
421 0.6505573634 0.6207261905 0.7243333333 4103 none
114 0.1809044508 0.5310873016 0.6083333333 4104 none
218 0.5976403294 0.6105264550 0.7114444444 4105 none
322 0.6506407190 0.6189153439 0.7276666667 4106 none
426 0.6952032462 0.6261375661 0.7410000000 4107 none
124 0.1878786053 0.5306111111 0.6133333333 4108 none
228 0.6081674264 0.6088227513 0.7207777778 4109 none
332 0.6510264559 0.6161005291 0.7330000000 4110 none
436 0.6736474457 0.6198227513 0.7396666667 4111 none
144 0.2016642476 0.5332817460 0.6166666667 4112 none
248 0.5963400416 0.6077116402 0.7157777778 4113 none
352 0.6329917687 0.6138783069 0.7263333333 4114 none
456 0.6556127585 0.6176005291 0.7330000000 4115 none
184 0.2016642476 0.5332817460 0.6166666667 4116 none
288 0.5963400416 0.6077116402 0.7157777778 4117 none
392 0.6329917687 0.6138783069 0.7263333333 4118 none
496 0.6556127585 0.6176005291 0.7330000000 4119 none
189 0.2508758976 0.5539722222 0.6083333333 4120 none
373 0.5666257031 0.6100634921 0.6938888889 4121 none
557 0.6716904322 0.6275767196 0.7244444444 4122 none
741 0.6986327577 0.6318544974 0.7326666667 4123 none
194 0.4020321488 0.5763280423 0.6574444444 4124 none
378 0.6707742009 0.6247037037 0.7291111111 4125 none
562 0.7811998235 0.6432962963 0.7608888889 4126 none
746 0.8075743628 0.6455502646 0.7724444444 4127 none
204 0.4252459257 0.5782222222 0.6677777778 4128 none
388 0.6976894584 0.6241322751 0.7461111111 4129 none
572 0.7704528067 0.6337156085 0.7718888889 4130 none
756 0.8120179567 0.6409378307 0.7834444444 4131 none
224 0.4608970507 0.5852870370 0.6761111111 4132 none
408 0.6877670710 0.6190489418 0.7494444444 4133 none
592 0.7558775690 0.6296838624 0.7705555556 4134 none
776 0.7873654382 0.6350806878 0.7794444444 4135 none
264 0.4806991225 0.5880873016 0.6827777778 4136 none
448 0.6912517322 0.6183505291 0.7527777778 4137 none
632 0.7601266138 0.6292354497 0.7738888889 4138 none
816 0.7865226357 0.6329669312 0.7827777778 4139 none
277 0.2342357261 0.5512870370 0.6033333333 4140 none
549 0.6072595126 0.6172261905 0.7050000000 4141 none
821 0.7525074818 0.6429801587 0.7444444444 4142 none
1093 0.7595514936 0.6438134921 0.7471111111 4143 none
282 0.3846059535 0.5717314815 0.6554444444 4144 none
554 0.7127622053 0.6331058201 0.7387777778 4145 none
826 0.8006011538 0.6471296296 0.7654444444 4146 none
1098 0.8501266166 0.6549947090 0.7805555556 4147 none
292 0.4113653721 0.5733148148 0.6684444444 4148 none
564 0.7526360421 0.6310132275 0.7662222222 4149 none
836 0.8328631927 0.6421798942 0.7935555556 4150 none
1108 0.8771684569 0.6511560847 0.8035555556 4151 none
312 0.4259231186 0.5710912698 0.6811111111 4152 none
584 0.7474492304 0.6223320106 0.7788888889 4153 none
856 0.8535930501 0.6377473545 0.8138888889 4154 none
1128 0.8804606163 0.6428584656 0.8205555556 4155 none
352 0.5053367758 0.5860357143 0.7011111111 4156 none
624 0.7743430584 0.6250621693 0.7898888889 4157 none
896 0.8568019069 0.6360396825 0.8188888889 4158 none
1168 0.8723306677 0.6392804233 0.8222222222 4159 none
437 0.2500475921 0.5546203704 0.6066666667 4160 none
869 0.6422384861 0.6231521164 0.7150000000 4161 none
1301 0.7683193477 0.6463134921 0.7477777778 4162 none
1733 0.7753633596 0.6471468254 0.7504444444 4163 none
442 0.4241356182 0.5800648148 0.6637777778 4164 none
874 0.7130048668 0.6331851852 0.7387777778 4165 none
1306 0.8237317327 0.6510185185 0.7721111111 4166 none
1738 0.8563290867 0.6551851852 0.7838888889 4167 none
452 0.4515419766 0.5816759259 0.6771111111 4168 none
884 0.7806457630 0.6352724868 0.7751111111 4169 none
1316 0.8789026988 0.6508042328 0.8052222222 4170 none
1748 0.8938798509 0.6520264550 0.8118888889 4171 none
472 0.5290424416 0.5910317460 0.7061111111 4172 none
904 0.8026428002 0.6311931217 0.7955555556 4173 none
1336 0.8895523342 0.6458320106 0.8205555556 4174 none
1768 0.9057039263 0.6492764550 0.8238888889 4175 none
512 0.5922463098 0.6006746032 0.7261111111 4176 none
944 0.7629501004 0.6213359788 0.7898888889 4177 none
1376 0.8640747666 0.6397050265 0.8165555556 4178 none
1808 0.8847104840 0.6417976190 0.8250000000 4179 none
757 0.2500475921 0.5546203704 0.6066666667 4180 none
1509 0.6422384861 0.6231521164 0.7150000000 4181 none
2261 0.7827302897 0.6473505291 0.7544444444 4182 none
3013 0.7897743015 0.6481838624 0.7571111111 4183 none
762 0.4241356182 0.5800648148 0.6637777778 4184 none
1514 0.7330779107 0.6360740741 0.7454444444 4185 none
2266 0.8361463375 0.6532407407 0.7754444444 4186 none
3018 0.8580277172 0.6557407407 0.7838888889 4187 none
772 0.4515419766 0.5816759259 0.6771111111 4188 none
1524 0.7914258166 0.6362248677 0.7797777778 4189 none
2276 0.8816724540 0.6509748677 0.8065555556 4190 none
3028 0.9037984561 0.6526970899 0.8165555556 4191 none
792 0.5652889798 0.5946150794 0.7211111111 4192 none
1544 0.8068796075 0.6353359788 0.7905555556 4193 none
2296 0.8573194802 0.6408042328 0.8105555556 4194 none
3048 0.8834226626 0.6456653439 0.8172222222 4195 none
832 0.5863942276 0.5941653439 0.7344444444 4196 none
1584 0.8266850403 0.6326230159 0.8072222222 4197 none
2336 0.9010101065 0.6449841270 0.8288888889 4198 none
3088 0.9135266430 0.6466269841 0.8333333333 4199 none
77 0.1137930155 0.5303373016 0.5698888889 4200 none
149 0.5071748246 0.6022301587 0.6728333333 4201 none
221 0.5738744021 0.6162023810 0.6870555556 4202 none
293 0.5711614603 0.6147023810 0.6881666667 4203 none
82 0.2081672791 0.5413518519 0.6058888889 4204 none
154 0.6269989750 0.6130211640 0.7243333333 4205 none
226 0.6686187503 0.6226507937 0.7315555556 4206 none
298 0.6908000429 0.6259841270 0.7386666667 4207 none
92 0.2505790305 0.5472579365 0.6203333333 4208 none
164 0.6018926307 0.6091600529 0.7164444444 4209 none
236 0.6516844787 0.6196243386 0.7270000000 4210 none
308 0.6847914218 0.6239576720 0.7387777778 4211 none
112 0.2563665075 0.5491507937 0.6203333333 4212 none
184 0.5956448847 0.6080357143 0.7147777778 4213 none
256 0.6621861018 0.6212208995 0.7303333333 4214 none
328 0.6832831912 0.6238320106 0.7381111111 4215 none
152 0.2531625876 0.5471838624 0.6220000000 4216 none
224 0.5753453568 0.6050727513 0.7081111111 4217 none
296 0.6417251147 0.6185727513 0.7230000000 4218 none
368 0.6628222041 0.6211838624 0.7307777778 4219 none
117 0.2024472091 0.5489166667 0.5887777778 4220 none
229 0.5301238453 0.6081428571 0.6757222222 4221 none
341 0.6812602429 0.6356388889 0.7155000000 4222 none
453 0.7210666046 0.6413055556 0.7288333333 4223 none
122 0.3846269284 0.5741891534 0.6510000000 4224 none
234 0.7096106166 0.6277248677 0.7466666667 4225 none
346 0.8087478572 0.6466693122 0.7711111111 4226 none
458 0.8595798402 0.6536137566 0.7886666667 4227 none
132 0.4716202907 0.5875687831 0.6783333333 4228 none
244 0.7028147282 0.6215502646 0.7538333333 4229 none
356 0.7879363231 0.6360026455 0.7781111111 4230 none
468 0.8321688586 0.6418915344 0.7936666667 4231 none
152 0.4575948584 0.5865965608 0.6717777778 4232 none
264 0.7010891880 0.6234060847 0.7494444444 4233 none
376 0.7670396833 0.6329669312 0.7712222222 4234 none
488 0.7990128756 0.6385224868 0.7801111111 4235 none
192 0.4588545973 0.5869166667 0.6719444444 4236 none
304 0.7021391453 0.6219113757 0.7527777778 4237 none
416 0.7665867151 0.6328187831 0.7712222222 4238 none
528 0.7915877485 0.6364616402 0.7794444444 4239 none
197 0.1470930725 0.5366944444 0.5781111111 4240 none
389 0.5444040373 0.6107301587 0.6795000000 4241 none
581 0.7253956441 0.6445595238 0.7255000000 4242 none
773 0.7357864937 0.6442817460 0.7321666667 4243 none
202 0.3624847488 0.5724616402 0.6410000000 4244 none
394 0.7211923812 0.6308082011 0.7479444444 4245 none
586 0.8423245414 0.6534232804 0.7787777778 4246 none
778 0.8603340169 0.6545343915 0.7874444444 4247 none
212 0.4362191281 0.5796666667 0.6716666667 4248 none
404 0.7710585324 0.6320449735 0.7752777778 4249 none
596 0.8980202936 0.6538095238 0.8111111111 4250 none
788 0.9213490461 0.6577632275 0.8177777778 4251 none
232 0.4794001652 0.5836798942 0.6900000000 4252 none
424 0.7673418192 0.6285317460 0.7794444444 4253 none
616 0.8795602654 0.6459338624 0.8144444444 4254 none
808 0.9041545869 0.6499338624 0.8217777778 4255 none
272 0.4788109844 0.5834259259 0.6901111111 4256 none
464 0.8005704082 0.6332724868 0.7905555556 4257 none
656 0.8704895920 0.6423544974 0.8155555556 4258 none
848 0.8860423038 0.6452354497 0.8195555556 4259 none
357 0.1817646051 0.5455833333 0.5825555556 4260 none
709 0.5268761027 0.6053650794 0.6788333333 4261 none
1061 0.7528475587 0.6490039683 0.7337222222 4262 none
1413 0.7543957949 0.6470595238 0.7381666667 4263 none
362 0.4294614611 0.5858505291 0.6564444444 4264 none
714 0.7154930573 0.6295568783 0.7468333333 4265 none
1066 0.8812826909 0.6600992063 0.7897777778 4266 none
1418 0.8854536322 0.6581547619 0.7957777778 4267 none
372 0.5184520532 0.5943690476 0.6937777778 4268 none
724 0.7900501043 0.6350396825 0.7811111111 4269 none
1076 0.8985176974 0.6562698413 0.8069444444 4270 none
1428 0.9291897443 0.6611547619 0.8162777778 4271 none
392 0.5728559223 0.5993875661 0.7169444444 4272 none
744 0.8131154477 0.6335767196 0.7974444444 4273 none
1096 0.9557559785 0.6567010582 0.8401111111 4274 none
1448 0.9592551714 0.6572328042 0.8412222222 4275 none
432 0.5596352999 0.5994444444 0.7090000000 4276 none
784 0.8070819300 0.6308068783 0.7988888889 4277 none
1136 0.9095315351 0.6493029101 0.8261111111 4278 none
1488 0.9227364353 0.6505582011 0.8316666667 4279 none
677 0.1817646051 0.5455833333 0.5825555556 4280 none
1349 0.5440614746 0.6073095238 0.6855000000 4281 none
2021 0.7533717494 0.6473373016 0.7370555556 4282 none
2693 0.7549199856 0.6453928571 0.7415000000 4283 none
682 0.4294614611 0.5858505291 0.6564444444 4284 none
1354 0.7562126560 0.6346031746 0.7618333333 4285 none
2026 0.8812972924 0.6582658730 0.7931111111 4286 none
2698 0.8815467819 0.6568769841 0.7957777778 4287 none
692 0.5006600275 0.5922261905 0.6871111111 4288 none
1364 0.8542521411 0.6440899471 0.8027777778 4289 none
2036 0.9067359385 0.6543624339 0.8152777778 4290 none
2708 0.9374079854 0.6592473545 0.8246111111 4291 none
712 0.5826821376 0.6007632275 0.7202777778 4292 none
1384 0.8517511516 0.6414338624 0.8061111111 4293 none
2056 0.9470830357 0.6564378307 0.8354444444 4294 none
2728 0.9505700956 0.6569656085 0.8365555556 4295 none
752 0.6249007757 0.6117222222 0.7254444444 4296 none
1424 0.8495510554 0.6391825397 0.8088888889 4297 none
2096 0.9229790272 0.6537010582 0.8261111111 4298 none
2768 0.9347967125 0.6545026455 0.8316666667 4299 none
77 0.1386028783 0.5318650794 0.5818333333 4300 none
149 0.5264613195 0.6049537037 0.6793333333 4301 none
221 0.6585561772 0.6285502646 0.7148888889 4302 none
293 0.6687643305 0.6305410053 0.7173333333 4303 none
82 0.2385648172 0.5451666667 0.6170000000 4304 none
154 0.5927835276 0.6094894180 0.7104444444 4305 none
226 0.6488481931 0.6212394180 0.7223888889 4306 none
298 0.6808311197 0.6255727513 0.7335000000 4307 none
92 0.2719721634 0.5501190476 0.6278333333 4308 none
164 0.6031900818 0.6086653439 0.7181111111 4309 none
236 0.6596014415 0.6200079365 0.7310000000 4310 none
308 0.6914145051 0.6242857143 0.7421111111 4311 none
112 0.2645297035 0.5490634921 0.6253333333 4312 none
184 0.5726978779 0.6060449735 0.7047777778 4313 none
256 0.6382283205 0.6192671958 0.7196666667 4314 none
328 0.6604494264 0.6218783069 0.7281111111 4315 none
152 0.2540103270 0.5456230159 0.6253333333 4316 none
224 0.5648841772 0.6034894180 0.7047777778 4317 none
296 0.6300748937 0.6166005291 0.7196666667 4318 none
368 0.6511719831 0.6192116402 0.7274444444 4319 none
117 0.2305103120 0.5533465608 0.5973888889 4320 none
229 0.5568223357 0.6070410053 0.6935555556 4321 none
341 0.6964557548 0.6313875661 0.7322222222 4322 none
453 0.7213265459 0.6356005291 0.7393333333 4323 none
122 0.3733918928 0.5691666667 0.6534444444 4324 none
234 0.6824887286 0.6230820106 0.7390000000 4325 none
346 0.8111601852 0.6425873016 0.7799444444 4326 none
458 0.8566390135 0.6496190476 0.7941666667 4327 none
132 0.4836927358 0.5899854497 0.6811111111 4328 none
244 0.7061430603 0.6232208995 0.7527777778 4329 none
356 0.7683456959 0.6330264550 0.7718888889 4330 none
468 0.8152960403 0.6398042328 0.7874444444 4331 none
152 0.4753038960 0.5886203704 0.6786111111 4332 none
264 0.7038943969 0.6224854497 0.7527777778 4333 none
376 0.7650579476 0.6323187831 0.7712222222 4334 none
488 0.8035005376 0.6381521164 0.7834444444 4335 none
192 0.4732833449 0.5875000000 0.6794444444 4336 none
304 0.6894414355 0.6195965608 0.7494444444 4337 none
416 0.7560352989 0.6297354497 0.7705555556 4338 none
528 0.7835192533 0.6338227513 0.7794444444 4339 none
197 0.2129998155 0.5494576720 0.5940555556 4340 none
389 0.5871439765 0.6119338624 0.7026666667 4341 none
581 0.7242168091 0.6364232804 0.7395555556 4342 none
773 0.7616353535 0.6425343915 0.7506666667 4343 none
202 0.3503657846 0.5668743386 0.6439444444 4344 none
394 0.7368030445 0.6321150794 0.7548333333 4345 none
586 0.8568122208 0.6520039683 0.7899444444 4346 none
778 0.8974203110 0.6590357143 0.8012777778 4347 none
212 0.4727014300 0.5878611111 0.6784444444 4348 none
404 0.7466139400 0.6313412698 0.7620555556 4349 none
596 0.8674808704 0.6503465608 0.7992777778 4350 none
788 0.9060751852 0.6570873016 0.8099444444 4351 none
232 0.4954951710 0.5855740741 0.6961111111 4352 none
424 0.7699366517 0.6306058201 0.7772222222 4353 none
616 0.8686841277 0.6445211640 0.8105555556 4354 none
808 0.8942248291 0.6488306878 0.8178888889 4355 none
272 0.5049969974 0.5882222222 0.6969444444 4356 none
464 0.7693918710 0.6271190476 0.7832222222 4357 none
656 0.8795053597 0.6416269841 0.8222222222 4358 none
848 0.8995395359 0.6463412698 0.8255555556 4359 none
357 0.2446235474 0.5561243386 0.6007222222 4360 none
709 0.5725373294 0.6089947090 0.6993333333 4361 none
1061 0.7310841298 0.6386693122 0.7395555556 4362 none
1413 0.7676533590 0.6445026455 0.7506666667 4363 none
362 0.3716957663 0.5723187831 0.6467222222 4364 none
714 0.6984237110 0.6261798942 0.7428333333 4365 none
1066 0.8382882890 0.6513373016 0.7801666667 4366 none
1418 0.8991441533 0.6607023810 0.7992777778 4367 none
372 0.4858527733 0.5895277778 0.6832222222 4368 none
724 0.7701862117 0.6332301587 0.7726111111 4369 none
1076 0.9085571606 0.6564285714 0.8126111111 4370 none
1428 0.9386101054 0.6607433862 0.8226111111 4371 none
392 0.5664604610 0.5988888889 0.7140555556 4372 none
744 0.7887199650 0.6288452381 0.7915555556 4373 none
1096 0.9090845372 0.6498306878 0.8248888889 4374 none
1448 0.9199825075 0.6515568783 0.8282222222 4375 none
432 0.6103099909 0.6084206349 0.7227777778 4376 none
784 0.8038443248 0.6304219577 0.7976666667 4377 none
1136 0.9067845580 0.6505489418 0.8222222222 4378 none
1488 0.9195154455 0.6522619048 0.8266666667 4379 none
677 0.2446235474 0.5561243386 0.6007222222 4380 none
1349 0.5939692777 0.6123280423 0.7060000000 4381 none
2021 0.7375535276 0.6389470899 0.7428888889 4382 none
2693 0.7817811959 0.6454470899 0.7573333333 4383 none
682 0.3796016992 0.5739854497 0.6483888889 4384 none
1354 0.7114595711 0.6267671958 0.7495000000 4385 none
2026 0.8523595048 0.6522632275 0.7868333333 4386 none
2698 0.9132153691 0.6616283069 0.8059444444 4387 none
692 0.4832776200 0.5899722222 0.6808888889 4388 none
1364 0.7899834512 0.6351097884 0.7809444444 4389 none
2036 0.8737998389 0.6496560847 0.8042777778 4390 none
2708 0.9022957056 0.6534616402 0.8142777778 4391 none
712 0.5856065588 0.6005555556 0.7223888889 4392 none
1384 0.8563361238 0.6445264550 0.8032222222 4393 none
2056 0.9039756199 0.6518359788 0.8182222222 4394 none
2728 0.9369000592 0.6570899471 0.8282222222 4395 none
752 0.6492422634 0.6147817460 0.7343333333 4396 none
1424 0.8903846144 0.6482486772 0.8166666667 4397 none
2096 0.9422003221 0.6566177249 0.8322222222 4398 none
2768 0.9478551582 0.6578544974 0.8333333333 4399 none
77 0.1489326071 0.5302500000 0.5908888889 4400 none
149 0.5057800460 0.6000277778 0.6760000000 4401 none
221 0.6269704553 0.6222023810 0.7076666667 4402 none
293 0.6429570515 0.6249801587 0.7121111111 4403 none
82 0.2086465439 0.5375873016 0.6130000000 4404 none
154 0.5927983397 0.6126190476 0.7047777778 4405 none
226 0.6554809236 0.6241746032 0.7210000000 4406 none
298 0.6920501528 0.6300079365 0.7321111111 4407 none
92 0.2469871673 0.5455317460 0.6213333333 4408 none
164 0.5777035330 0.6062116402 0.7074444444 4409 none
236 0.6414703201 0.6184894180 0.7230000000 4410 none
308 0.6625674095 0.6211005291 0.7307777778 4411 none
112 0.2449609437 0.5448690476 0.6213333333 4412 none
184 0.5637601607 0.6034894180 0.7041111111 4413 none
256 0.6300748937 0.6166005291 0.7196666667 4414 none
328 0.6511719831 0.6192116402 0.7274444444 4415 none
152 0.2449609437 0.5448690476 0.6213333333 4416 none
224 0.5637601607 0.6034894180 0.7041111111 4417 none
296 0.6300748937 0.6166005291 0.7196666667 4418 none
368 0.6511719831 0.6192116402 0.7274444444 4419 none
117 0.2548183592 0.5543425926 0.6100000000 4420 none
229 0.5666257031 0.6100634921 0.6938888889 4421 none
341 0.6716904322 0.6275767196 0.7244444444 4422 none
453 0.6986327577 0.6318544974 0.7326666667 4423 none
122 0.4020321488 0.5763280423 0.6574444444 4424 none
234 0.6707742009 0.6247037037 0.7291111111 4425 none
346 0.7811998235 0.6432962963 0.7608888889 4426 none
458 0.8097825826 0.6462724868 0.7724444444 4427 none
132 0.4252459257 0.5782222222 0.6677777778 4428 none
244 0.6971798693 0.6239656085 0.7461111111 4429 none
356 0.7699432175 0.6335489418 0.7718888889 4430 none
468 0.8126974089 0.6411600529 0.7834444444 4431 none
152 0.4608970507 0.5852870370 0.6761111111 4432 none
264 0.6872574819 0.6188822751 0.7494444444 4433 none
376 0.7553679798 0.6295171958 0.7705555556 4434 none
488 0.7874382367 0.6351044974 0.7794444444 4435 none
192 0.4806991225 0.5880873016 0.6827777778 4436 none
304 0.6907421430 0.6181838624 0.7527777778 4437 none
416 0.7596170247 0.6290687831 0.7738888889 4438 none
528 0.7869189829 0.6330965608 0.7827777778 4439 none
197 0.2342357261 0.5512870370 0.6033333333 4440 none
389 0.6072595126 0.6172261905 0.7050000000 4441 none
581 0.7525074818 0.6429801587 0.7444444444 4442 none
773 0.7595514936 0.6438134921 0.7471111111 4443 none
202 0.3846059535 0.5717314815 0.6554444444 4444 none
394 0.7127622053 0.6331058201 0.7387777778 4445 none
586 0.8006011538 0.6471296296 0.7654444444 4446 none
778 0.8501266166 0.6549947090 0.7805555556 4447 none
212 0.4113653721 0.5733148148 0.6684444444 4448 none
404 0.7526360421 0.6310132275 0.7662222222 4449 none
596 0.8328631927 0.6421798942 0.7935555556 4450 none
788 0.8771684569 0.6511560847 0.8035555556 4451 none
232 0.4259231186 0.5710912698 0.6811111111 4452 none
424 0.7474492304 0.6223320106 0.7788888889 4453 none
616 0.8535930501 0.6377473545 0.8138888889 4454 none
808 0.8804606163 0.6428584656 0.8205555556 4455 none
272 0.5053367758 0.5860357143 0.7011111111 4456 none
464 0.7743430584 0.6250621693 0.7898888889 4457 none
656 0.8568019069 0.6360396825 0.8188888889 4458 none
848 0.8723306677 0.6392804233 0.8222222222 4459 none
357 0.2500475921 0.5546203704 0.6066666667 4460 none
709 0.6422384861 0.6231521164 0.7150000000 4461 none
1061 0.7683193477 0.6463134921 0.7477777778 4462 none
1413 0.7753633596 0.6471468254 0.7504444444 4463 none
362 0.4241356182 0.5800648148 0.6637777778 4464 none
714 0.7130048668 0.6331851852 0.7387777778 4465 none
1066 0.8237317327 0.6510185185 0.7721111111 4466 none
1418 0.8563290867 0.6551851852 0.7838888889 4467 none
372 0.4515419766 0.5816759259 0.6771111111 4468 none
724 0.7806457630 0.6352724868 0.7751111111 4469 none
1076 0.8789026988 0.6508042328 0.8052222222 4470 none
1428 0.8938798509 0.6520264550 0.8118888889 4471 none
392 0.5290424416 0.5910317460 0.7061111111 4472 none
744 0.8026428002 0.6311931217 0.7955555556 4473 none
1096 0.8895523342 0.6458320106 0.8205555556 4474 none
1448 0.9057039263 0.6492764550 0.8238888889 4475 none
432 0.5922463098 0.6006746032 0.7261111111 4476 none
784 0.7629501004 0.6213359788 0.7898888889 4477 none
1136 0.8640747666 0.6397050265 0.8165555556 4478 none
1488 0.8847104840 0.6417976190 0.8250000000 4479 none
677 0.2500475921 0.5546203704 0.6066666667 4480 none
1349 0.6422384861 0.6231521164 0.7150000000 4481 none
2021 0.7827302897 0.6473505291 0.7544444444 4482 none
2693 0.7897743015 0.6481838624 0.7571111111 4483 none
682 0.4241356182 0.5800648148 0.6637777778 4484 none
1354 0.7330779107 0.6360740741 0.7454444444 4485 none
2026 0.8361463375 0.6532407407 0.7754444444 4486 none
2698 0.8580277172 0.6557407407 0.7838888889 4487 none
692 0.4515419766 0.5816759259 0.6771111111 4488 none
1364 0.7914258166 0.6362248677 0.7797777778 4489 none
2036 0.8816724540 0.6509748677 0.8065555556 4490 none
2708 0.9037984561 0.6526970899 0.8165555556 4491 none
712 0.5652889798 0.5946150794 0.7211111111 4492 none
1384 0.8068796075 0.6353359788 0.7905555556 4493 none
2056 0.8573194802 0.6408042328 0.8105555556 4494 none
2728 0.8834226626 0.6456653439 0.8172222222 4495 none
752 0.5863942276 0.5941653439 0.7344444444 4496 none
1424 0.8266850403 0.6326230159 0.8072222222 4497 none
2096 0.9010101065 0.6449841270 0.8288888889 4498 none
2768 0.9135266430 0.6466269841 0.8333333333 4499 none
53 0.1137930155 0.5303373016 0.5698888889 4500 none
101 0.5071748246 0.6022301587 0.6728333333 4501 none
149 0.5738744021 0.6162023810 0.6870555556 4502 none
197 0.5711614603 0.6147023810 0.6881666667 4503 none
58 0.2081672791 0.5413518519 0.6058888889 4504 none
106 0.6269989750 0.6130211640 0.7243333333 4505 none
154 0.6686187503 0.6226507937 0.7315555556 4506 none
202 0.6908000429 0.6259841270 0.7386666667 4507 none
68 0.2505790305 0.5472579365 0.6203333333 4508 none
116 0.6018926307 0.6091600529 0.7164444444 4509 none
164 0.6516844787 0.6196243386 0.7270000000 4510 none
212 0.6847914218 0.6239576720 0.7387777778 4511 none
88 0.2563665075 0.5491507937 0.6203333333 4512 none
136 0.5956448847 0.6080357143 0.7147777778 4513 none
184 0.6621861018 0.6212208995 0.7303333333 4514 none
232 0.6832831912 0.6238320106 0.7381111111 4515 none
128 0.2531625876 0.5471838624 0.6220000000 4516 none
176 0.5753453568 0.6050727513 0.7081111111 4517 none
224 0.6417251147 0.6185727513 0.7230000000 4518 none
272 0.6628222041 0.6211838624 0.7307777778 4519 none
93 0.2024472091 0.5489166667 0.5887777778 4520 none
181 0.5301238453 0.6081428571 0.6757222222 4521 none
269 0.6812602429 0.6356388889 0.7155000000 4522 none
357 0.7210666046 0.6413055556 0.7288333333 4523 none
98 0.3846269284 0.5741891534 0.6510000000 4524 none
186 0.7096106166 0.6277248677 0.7466666667 4525 none
274 0.8087478572 0.6466693122 0.7711111111 4526 none
362 0.8595798402 0.6536137566 0.7886666667 4527 none
108 0.4716202907 0.5875687831 0.6783333333 4528 none
196 0.7028147282 0.6215502646 0.7538333333 4529 none
284 0.7879363231 0.6360026455 0.7781111111 4530 none
372 0.8321688586 0.6418915344 0.7936666667 4531 none
128 0.4575948584 0.5865965608 0.6717777778 4532 none
216 0.7010891880 0.6234060847 0.7494444444 4533 none
304 0.7670396833 0.6329669312 0.7712222222 4534 none
392 0.7990128756 0.6385224868 0.7801111111 4535 none
168 0.4588545973 0.5869166667 0.6719444444 4536 none
256 0.7021391453 0.6219113757 0.7527777778 4537 none
344 0.7665867151 0.6328187831 0.7712222222 4538 none
432 0.7915877485 0.6364616402 0.7794444444 4539 none
173 0.1470930725 0.5366944444 0.5781111111 4540 none
341 0.5444040373 0.6107301587 0.6795000000 4541 none
509 0.7253956441 0.6445595238 0.7255000000 4542 none
677 0.7357864937 0.6442817460 0.7321666667 4543 none
178 0.3624847488 0.5724616402 0.6410000000 4544 none
346 0.7211923812 0.6308082011 0.7479444444 4545 none
514 0.8423245414 0.6534232804 0.7787777778 4546 none
682 0.8603340169 0.6545343915 0.7874444444 4547 none
188 0.4362191281 0.5796666667 0.6716666667 4548 none
356 0.7710585324 0.6320449735 0.7752777778 4549 none
524 0.8980202936 0.6538095238 0.8111111111 4550 none
692 0.9213490461 0.6577632275 0.8177777778 4551 none
208 0.4794001652 0.5836798942 0.6900000000 4552 none
376 0.7673418192 0.6285317460 0.7794444444 4553 none
544 0.8795602654 0.6459338624 0.8144444444 4554 none
712 0.9041545869 0.6499338624 0.8217777778 4555 none
248 0.4788109844 0.5834259259 0.6901111111 4556 none
416 0.8005704082 0.6332724868 0.7905555556 4557 none
584 0.8704895920 0.6423544974 0.8155555556 4558 none
752 0.8860423038 0.6452354497 0.8195555556 4559 none
333 0.1817646051 0.5455833333 0.5825555556 4560 none
661 0.5268761027 0.6053650794 0.6788333333 4561 none
989 0.7528475587 0.6490039683 0.7337222222 4562 none
1317 0.7543957949 0.6470595238 0.7381666667 4563 none
338 0.4294614611 0.5858505291 0.6564444444 4564 none
666 0.7154930573 0.6295568783 0.7468333333 4565 none
994 0.8812826909 0.6600992063 0.7897777778 4566 none
1322 0.8854536322 0.6581547619 0.7957777778 4567 none
348 0.5184520532 0.5943690476 0.6937777778 4568 none
676 0.7900501043 0.6350396825 0.7811111111 4569 none
1004 0.8985176974 0.6562698413 0.8069444444 4570 none
1332 0.9291897443 0.6611547619 0.8162777778 4571 none
368 0.5728559223 0.5993875661 0.7169444444 4572 none
696 0.8131154477 0.6335767196 0.7974444444 4573 none
1024 0.9557559785 0.6567010582 0.8401111111 4574 none
1352 0.9592551714 0.6572328042 0.8412222222 4575 none
408 0.5596352999 0.5994444444 0.7090000000 4576 none
736 0.8070819300 0.6308068783 0.7988888889 4577 none
1064 0.9095315351 0.6493029101 0.8261111111 4578 none
1392 0.9227364353 0.6505582011 0.8316666667 4579 none
653 0.1817646051 0.5455833333 0.5825555556 4580 none
1301 0.5440614746 0.6073095238 0.6855000000 4581 none
1949 0.7533717494 0.6473373016 0.7370555556 4582 none
2597 0.7549199856 0.6453928571 0.7415000000 4583 none
658 0.4294614611 0.5858505291 0.6564444444 4584 none
1306 0.7562126560 0.6346031746 0.7618333333 4585 none
1954 0.8812972924 0.6582658730 0.7931111111 4586 none
2602 0.8815467819 0.6568769841 0.7957777778 4587 none
668 0.5006600275 0.5922261905 0.6871111111 4588 none
1316 0.8542521411 0.6440899471 0.8027777778 4589 none
1964 0.9067359385 0.6543624339 0.8152777778 4590 none
2612 0.9374079854 0.6592473545 0.8246111111 4591 none
688 0.5826821376 0.6007632275 0.7202777778 4592 none
1336 0.8517511516 0.6414338624 0.8061111111 4593 none
1984 0.9470830357 0.6564378307 0.8354444444 4594 none
2632 0.9505700956 0.6569656085 0.8365555556 4595 none
728 0.6249007757 0.6117222222 0.7254444444 4596 none
1376 0.8495510554 0.6391825397 0.8088888889 4597 none
2024 0.9229790272 0.6537010582 0.8261111111 4598 none
2672 0.9347967125 0.6545026455 0.8316666667 4599 none
53 0.1386028783 0.5318650794 0.5818333333 4600 none
101 0.5264613195 0.6049537037 0.6793333333 4601 none
149 0.6585561772 0.6285502646 0.7148888889 4602 none
197 0.6687643305 0.6305410053 0.7173333333 4603 none
58 0.2385648172 0.5451666667 0.6170000000 4604 none
106 0.5927835276 0.6094894180 0.7104444444 4605 none
154 0.6488481931 0.6212394180 0.7223888889 4606 none
202 0.6808311197 0.6255727513 0.7335000000 4607 none
68 0.2719721634 0.5501190476 0.6278333333 4608 none
116 0.6031900818 0.6086653439 0.7181111111 4609 none
164 0.6596014415 0.6200079365 0.7310000000 4610 none
212 0.6914145051 0.6242857143 0.7421111111 4611 none
88 0.2645297035 0.5490634921 0.6253333333 4612 none
136 0.5726978779 0.6060449735 0.7047777778 4613 none
184 0.6382283205 0.6192671958 0.7196666667 4614 none
232 0.6604494264 0.6218783069 0.7281111111 4615 none
128 0.2540103270 0.5456230159 0.6253333333 4616 none
176 0.5648841772 0.6034894180 0.7047777778 4617 none
224 0.6300748937 0.6166005291 0.7196666667 4618 none
272 0.6511719831 0.6192116402 0.7274444444 4619 none
93 0.2305103120 0.5533465608 0.5973888889 4620 none
181 0.5568223357 0.6070410053 0.6935555556 4621 none
269 0.6964557548 0.6313875661 0.7322222222 4622 none
357 0.7213265459 0.6356005291 0.7393333333 4623 none
98 0.3733918928 0.5691666667 0.6534444444 4624 none
186 0.6824887286 0.6230820106 0.7390000000 4625 none
274 0.8111601852 0.6425873016 0.7799444444 4626 none
362 0.8566390135 0.6496190476 0.7941666667 4627 none
108 0.4836927358 0.5899854497 0.6811111111 4628 none
196 0.7061430603 0.6232208995 0.7527777778 4629 none
284 0.7683456959 0.6330264550 0.7718888889 4630 none
372 0.8152960403 0.6398042328 0.7874444444 4631 none
128 0.4753038960 0.5886203704 0.6786111111 4632 none
216 0.7038943969 0.6224854497 0.7527777778 4633 none
304 0.7650579476 0.6323187831 0.7712222222 4634 none
392 0.8035005376 0.6381521164 0.7834444444 4635 none
168 0.4732833449 0.5875000000 0.6794444444 4636 none
256 0.6894414355 0.6195965608 0.7494444444 4637 none
344 0.7560352989 0.6297354497 0.7705555556 4638 none
432 0.7835192533 0.6338227513 0.7794444444 4639 none
173 0.2129998155 0.5494576720 0.5940555556 4640 none
341 0.5871439765 0.6119338624 0.7026666667 4641 none
509 0.7242168091 0.6364232804 0.7395555556 4642 none
677 0.7616353535 0.6425343915 0.7506666667 4643 none
178 0.3503657846 0.5668743386 0.6439444444 4644 none
346 0.7368030445 0.6321150794 0.7548333333 4645 none
514 0.8568122208 0.6520039683 0.7899444444 4646 none
682 0.8974203110 0.6590357143 0.8012777778 4647 none
188 0.4727014300 0.5878611111 0.6784444444 4648 none
356 0.7466139400 0.6313412698 0.7620555556 4649 none
524 0.8674808704 0.6503465608 0.7992777778 4650 none
692 0.9060751852 0.6570873016 0.8099444444 4651 none
208 0.4954951710 0.5855740741 0.6961111111 4652 none
376 0.7699366517 0.6306058201 0.7772222222 4653 none
544 0.8686841277 0.6445211640 0.8105555556 4654 none
712 0.8942248291 0.6488306878 0.8178888889 4655 none
248 0.5049969974 0.5882222222 0.6969444444 4656 none
416 0.7693918710 0.6271190476 0.7832222222 4657 none
584 0.8795053597 0.6416269841 0.8222222222 4658 none
752 0.8995395359 0.6463412698 0.8255555556 4659 none
333 0.2446235474 0.5561243386 0.6007222222 4660 none
661 0.5725373294 0.6089947090 0.6993333333 4661 none
989 0.7310841298 0.6386693122 0.7395555556 4662 none
1317 0.7676533590 0.6445026455 0.7506666667 4663 none
338 0.3716957663 0.5723187831 0.6467222222 4664 none
666 0.6984237110 0.6261798942 0.7428333333 4665 none
994 0.8382882890 0.6513373016 0.7801666667 4666 none
1322 0.8991441533 0.6607023810 0.7992777778 4667 none
348 0.4858527733 0.5895277778 0.6832222222 4668 none
676 0.7701862117 0.6332301587 0.7726111111 4669 none
1004 0.9085571606 0.6564285714 0.8126111111 4670 none
1332 0.9386101054 0.6607433862 0.8226111111 4671 none
368 0.5664604610 0.5988888889 0.7140555556 4672 none
696 0.7887199650 0.6288452381 0.7915555556 4673 none
1024 0.9090845372 0.6498306878 0.8248888889 4674 none
1352 0.9199825075 0.6515568783 0.8282222222 4675 none
408 0.6103099909 0.6084206349 0.7227777778 4676 none
736 0.8038443248 0.6304219577 0.7976666667 4677 none
1064 0.9067845580 0.6505489418 0.8222222222 4678 none
1392 0.9195154455 0.6522619048 0.8266666667 4679 none
653 0.2446235474 0.5561243386 0.6007222222 4680 none
1301 0.5939692777 0.6123280423 0.7060000000 4681 none
1949 0.7375535276 0.6389470899 0.7428888889 4682 none
2597 0.7817811959 0.6454470899 0.7573333333 4683 none
658 0.3796016992 0.5739854497 0.6483888889 4684 none
1306 0.7114595711 0.6267671958 0.7495000000 4685 none
1954 0.8523595048 0.6522632275 0.7868333333 4686 none
2602 0.9132153691 0.6616283069 0.8059444444 4687 none
668 0.4832776200 0.5899722222 0.6808888889 4688 none
1316 0.7899834512 0.6351097884 0.7809444444 4689 none
1964 0.8737998389 0.6496560847 0.8042777778 4690 none
2612 0.9022957056 0.6534616402 0.8142777778 4691 none
688 0.5856065588 0.6005555556 0.7223888889 4692 none
1336 0.8563361238 0.6445264550 0.8032222222 4693 none
1984 0.9039756199 0.6518359788 0.8182222222 4694 none
2632 0.9369000592 0.6570899471 0.8282222222 4695 none
728 0.6492422634 0.6147817460 0.7343333333 4696 none
1376 0.8903846144 0.6482486772 0.8166666667 4697 none
2024 0.9422003221 0.6566177249 0.8322222222 4698 none
2672 0.9478551582 0.6578544974 0.8333333333 4699 none
53 0.1489326071 0.5302500000 0.5908888889 4700 none
101 0.5057800460 0.6000277778 0.6760000000 4701 none
149 0.6269704553 0.6222023810 0.7076666667 4702 none
197 0.6429570515 0.6249801587 0.7121111111 4703 none
58 0.2086465439 0.5375873016 0.6130000000 4704 none
106 0.5927983397 0.6126190476 0.7047777778 4705 none
154 0.6554809236 0.6241746032 0.7210000000 4706 none
202 0.6920501528 0.6300079365 0.7321111111 4707 none
68 0.2469871673 0.5455317460 0.6213333333 4708 none
116 0.5777035330 0.6062116402 0.7074444444 4709 none
164 0.6414703201 0.6184894180 0.7230000000 4710 none
212 0.6625674095 0.6211005291 0.7307777778 4711 none
88 0.2449609437 0.5448690476 0.6213333333 4712 none
136 0.5637601607 0.6034894180 0.7041111111 4713 none
184 0.6300748937 0.6166005291 0.7196666667 4714 none
232 0.6511719831 0.6192116402 0.7274444444 4715 none
128 0.2449609437 0.5448690476 0.6213333333 4716 none
176 0.5637601607 0.6034894180 0.7041111111 4717 none
224 0.6300748937 0.6166005291 0.7196666667 4718 none
272 0.6511719831 0.6192116402 0.7274444444 4719 none
93 0.2548183592 0.5543425926 0.6100000000 4720 none
181 0.5666257031 0.6100634921 0.6938888889 4721 none
269 0.6716904322 0.6275767196 0.7244444444 4722 none
357 0.6986327577 0.6318544974 0.7326666667 4723 none
98 0.4020321488 0.5763280423 0.6574444444 4724 none
186 0.6707742009 0.6247037037 0.7291111111 4725 none
274 0.7811998235 0.6432962963 0.7608888889 4726 none
362 0.8097825826 0.6462724868 0.7724444444 4727 none
108 0.4252459257 0.5782222222 0.6677777778 4728 none
196 0.6971798693 0.6239656085 0.7461111111 4729 none
284 0.7699432175 0.6335489418 0.7718888889 4730 none
372 0.8126974089 0.6411600529 0.7834444444 4731 none
128 0.4608970507 0.5852870370 0.6761111111 4732 none
216 0.6872574819 0.6188822751 0.7494444444 4733 none
304 0.7553679798 0.6295171958 0.7705555556 4734 none
392 0.7874382367 0.6351044974 0.7794444444 4735 none
168 0.4806991225 0.5880873016 0.6827777778 4736 none
256 0.6907421430 0.6181838624 0.7527777778 4737 none
344 0.7596170247 0.6290687831 0.7738888889 4738 none
432 0.7869189829 0.6330965608 0.7827777778 4739 none
173 0.2342357261 0.5512870370 0.6033333333 4740 none
341 0.6072595126 0.6172261905 0.7050000000 4741 none
509 0.7525074818 0.6429801587 0.7444444444 4742 none
677 0.7595514936 0.6438134921 0.7471111111 4743 none
178 0.3846059535 0.5717314815 0.6554444444 4744 none
346 0.7127622053 0.6331058201 0.7387777778 4745 none
514 0.8006011538 0.6471296296 0.7654444444 4746 none
682 0.8501266166 0.6549947090 0.7805555556 4747 none
188 0.4113653721 0.5733148148 0.6684444444 4748 none
356 0.7526360421 0.6310132275 0.7662222222 4749 none
524 0.8328631927 0.6421798942 0.7935555556 4750 none
692 0.8771684569 0.6511560847 0.8035555556 4751 none
208 0.4259231186 0.5710912698 0.6811111111 4752 none
376 0.7474492304 0.6223320106 0.7788888889 4753 none
544 0.8535930501 0.6377473545 0.8138888889 4754 none
712 0.8804606163 0.6428584656 0.8205555556 4755 none
248 0.5053367758 0.5860357143 0.7011111111 4756 none
416 0.7743430584 0.6250621693 0.7898888889 4757 none
584 0.8568019069 0.6360396825 0.8188888889 4758 none
752 0.8723306677 0.6392804233 0.8222222222 4759 none
333 0.2500475921 0.5546203704 0.6066666667 4760 none
661 0.6422384861 0.6231521164 0.7150000000 4761 none
989 0.7683193477 0.6463134921 0.7477777778 4762 none
1317 0.7753633596 0.6471468254 0.7504444444 4763 none
338 0.4241356182 0.5800648148 0.6637777778 4764 none
666 0.7130048668 0.6331851852 0.7387777778 4765 none
994 0.8237317327 0.6510185185 0.7721111111 4766 none
1322 0.8563290867 0.6551851852 0.7838888889 4767 none
348 0.4515419766 0.5816759259 0.6771111111 4768 none
676 0.7806457630 0.6352724868 0.7751111111 4769 none
1004 0.8789026988 0.6508042328 0.8052222222 4770 none
1332 0.8938798509 0.6520264550 0.8118888889 4771 none
368 0.5290424416 0.5910317460 0.7061111111 4772 none
696 0.8026428002 0.6311931217 0.7955555556 4773 none
1024 0.8895523342 0.6458320106 0.8205555556 4774 none
1352 0.9057039263 0.6492764550 0.8238888889 4775 none
408 0.5922463098 0.6006746032 0.7261111111 4776 none
736 0.7629501004 0.6213359788 0.7898888889 4777 none
1064 0.8640747666 0.6397050265 0.8165555556 4778 none
1392 0.8847104840 0.6417976190 0.8250000000 4779 none
653 0.2500475921 0.5546203704 0.6066666667 4780 none
1301 0.6422384861 0.6231521164 0.7150000000 4781 none
1949 0.7827302897 0.6473505291 0.7544444444 4782 none
2597 0.7897743015 0.6481838624 0.7571111111 4783 none
658 0.4241356182 0.5800648148 0.6637777778 4784 none
1306 0.7330779107 0.6360740741 0.7454444444 4785 none
1954 0.8361463375 0.6532407407 0.7754444444 4786 none
2602 0.8580277172 0.6557407407 0.7838888889 4787 none
668 0.4515419766 0.5816759259 0.6771111111 4788 none
1316 0.7914258166 0.6362248677 0.7797777778 4789 none
1964 0.8816724540 0.6509748677 0.8065555556 4790 none
2612 0.9037984561 0.6526970899 0.8165555556 4791 none
688 0.5652889798 0.5946150794 0.7211111111 4792 none
1336 0.8068796075 0.6353359788 0.7905555556 4793 none
1984 0.8573194802 0.6408042328 0.8105555556 4794 none
2632 0.8834226626 0.6456653439 0.8172222222 4795 none
728 0.5863942276 0.5941653439 0.7344444444 4796 none
1376 0.8266850403 0.6326230159 0.8072222222 4797 none
2024 0.9010101065 0.6449841270 0.8288888889 4798 none
2672 0.9135266430 0.6466269841 0.8333333333 4799 none


==> data/scifact_envelope.dat <==
cost effectiveness mrr recall configuration_id label
53 0.1489326071 0.5302500000 0.5908888889 4700 none
58 0.2385648172 0.5451666667 0.6170000000 4604 none
68 0.2719721634 0.5501190476 0.6278333333 4608 none
98 0.4020321488 0.5763280423 0.6574444444 4724 none
101 0.5264613195 0.6049537037 0.6793333333 4601 none
106 0.6269989750 0.6130211640 0.7243333333 4505 none
138 0.6477217430 0.6215449735 0.7211666667 3405 none
149 0.6585561772 0.6285502646 0.7148888889 4602 none
154 0.6686187503 0.6226507937 0.7315555556 4506 none
186 0.7096106166 0.6277248677 0.7466666667 4525 none
197 0.7336774744 0.6421521164 0.7347777778 3402 none
202 0.7656449236 0.6441521164 0.7501111111 3306 none
266 0.7994914767 0.6497076720 0.7601111111 3307 none
274 0.8111601852 0.6425873016 0.7799444444 4626 none
322 0.8572546841 0.6516891534 0.7907777778 3426 none
346 0.9064738439 0.6622724868 0.8007777778 2226 C2
554 0.9161964818 0.6654523810 0.8007777778 927 none
572 0.9246055427 0.6597473545 0.8161111111 3350 C3
596 0.9295697564 0.6610952381 0.8166111111 2150 none
778 0.9350880480 0.6697010582 0.8042777778 2247 C4
788 0.9504270906 0.6638730159 0.8239444444 2151 none
1024 0.9557559785 0.6567010582 0.8401111111 4574 none
1352 0.9592551714 0.6572328042 0.8412222222 4575 none
2032 0.9720858375 0.6605714286 0.8427777778 3394 C5


==> data/scifact_knee.dat <==
cost effectiveness mrr recall configuration_id label
346 0.9064738439 0.6622724868 0.8007777778 2226 C2


==> data/scifact_pareto.dat <==
cost effectiveness mrr recall configuration_id label
53 0.1386028783 0.5318650794 0.5818333333 4600 none
53 0.1489326071 0.5302500000 0.5908888889 4700 none
58 0.2385648172 0.5451666667 0.6170000000 4604 none
68 0.2719721634 0.5501190476 0.6278333333 4608 none
93 0.2500475921 0.5546203704 0.6066666667 1100 none
93 0.2548183592 0.5543425926 0.6100000000 4720 none
98 0.4020321488 0.5763280423 0.6574444444 4724 none
101 0.5264613195 0.6049537037 0.6793333333 4601 none
106 0.6269989750 0.6130211640 0.7243333333 4505 none
133 0.5939925642 0.6198412698 0.6923888889 3301 none
138 0.6477217430 0.6215449735 0.7211666667 3405 none
149 0.6585561772 0.6285502646 0.7148888889 4602 none
154 0.6686187503 0.6226507937 0.7315555556 4506 none
154 0.6554809236 0.6241746032 0.7210000000 4706 none
186 0.7096106166 0.6277248677 0.7466666667 4525 none
196 0.7028147282 0.6215502646 0.7538333333 4529 none
196 0.7061430603 0.6232208995 0.7527777778 4629 none
197 0.7336774744 0.6421521164 0.7347777778 3402 none
202 0.7656449236 0.6441521164 0.7501111111 3306 none
212 0.7572379978 0.6413412698 0.7502222222 3310 none
218 0.7596298063 0.6361190476 0.7611111111 3325 none
228 0.7536362768 0.6320449735 0.7649444444 3329 none
228 0.7516993269 0.6325449735 0.7628888889 3429 none
261 0.7564201100 0.6462817460 0.7407777778 3403 none
266 0.7994914767 0.6497076720 0.7601111111 3307 none
274 0.8087478572 0.6466693122 0.7711111111 4526 none
274 0.8111601852 0.6425873016 0.7799444444 4626 none
322 0.8572546841 0.6516891534 0.7907777778 3426 none
346 0.9064738439 0.6622724868 0.8007777778 2226 C2
418 0.9010844127 0.6640634921 0.7943333333 926 C1
458 0.9057583077 0.6624060847 0.8001111111 2227 none
524 0.8980202936 0.6538095238 0.8111111111 4550 none
544 0.8795602654 0.6459338624 0.8144444444 4554 none
554 0.9161964818 0.6654523810 0.8007777778 927 none
562 0.9159725715 0.6660224868 0.7996111111 3446 none
572 0.9246055427 0.6597473545 0.8161111111 3350 C3
584 0.8795053597 0.6416269841 0.8222222222 4658 none
586 0.9151466821 0.6671309524 0.7971111111 2146 none
592 0.9163105982 0.6555026455 0.8188888889 3454 none
596 0.9295697564 0.6610952381 0.8166111111 2150 none
632 0.9136073908 0.6527804233 0.8222222222 3358 none
656 0.9188417363 0.6555952381 0.8202222222 2158 none
692 0.9213490461 0.6577632275 0.8177777778 4551 none
752 0.8995395359 0.6463412698 0.8255555556 4659 none
778 0.9317322282 0.6674087302 0.8064444444 2147 none
778 0.9350880480 0.6697010582 0.8042777778 2247 C4
788 0.9504270906 0.6638730159 0.8239444444 2151 none
1024 0.9557559785 0.6567010582 0.8401111111 4574 none
1352 0.9592551714 0.6572328042 0.8412222222 4575 none
1396 0.9519951986 0.6630992063 0.8262777778 3371 none
1428 0.9565273486 0.6627433862 0.8296111111 2171 none
2032 0.9720858375 0.6605714286 0.8427777778 3394 C5


==> data/scifact_selected.dat <==
cost effectiveness mrr recall configuration_id label
53 0.1489326071 0.5302500000 0.5908888889 4700 C1
346 0.9064738439 0.6622724868 0.8007777778 2226 C2
778 0.9350880480 0.6697010582 0.8042777778 2247 C3
2032 0.9720858375 0.6605714286 0.8427777778 3394 C4
6992 0.9180877869 0.6517949735 0.8266666667 199 C5

